Zero-Shot Weight-Space Programming for Prediction and Classification of Target Variables in Structured Datasets

Weight-space programming fixes every parameter of a feed-forward network by hand, with no gradient descent anywhere in the construction. Every demonstration so far starts from a target function handed to the model as a rule system, making it a compilation problem. A supervised dataset withholds that specification, so the procedure must do the statistical inference itself and then express the result in the parameterisation it was given. We ask whether a large language model can do both. It is shown a small dataset in full, with the architecture of a feed-forward network, and writes out every weight and bias as a literal number, with no optimizer, no gradient, no code execution, and no chance to evaluate it first. Each construction is sealed and pre-registers its expected score. The graded suite runs from two toy problems, through nine synthetic problems disguised by a hidden rotation, to the classical benchmarks and one real engineering regression. The frozen network matches the closed-form optimum wherever that optimum is linear, reaches the irreducible error of the generating process on three rungs where it is not, and beats every fitted baseline on two of those, including the same architecture trained by gradient descent. It fails on two rungs, both times because the structure to be found is oblique to the coordinates it analysed. Three further constructors separate two failure modes a single score conflates: one returns no parameter vector at all on the hardest rungs, another delivers everywhere while writing networks worse than predicting the mean. One of those failures proves avoidable: another constructor solves the oblique-hinge rung by a margin that survives multiple-comparison correction. What predicts whether the hidden layer earns its keep is the training error of a linear separator, which the composite complexity index misses.

==> figdata/arms_by_rung.dat <==
i ceiling l2 opus5 grok sonnet5 haiku45
0 0.999416 5.20393e-05 0.999733 0.999669 0.999669 0.999635
1 0.999985 0 1 1 1 1
2 1 0 1 1 0.975 0.9625
3 0.9 0.09 0.88 0.91 0.88 0.78
4 0.98765 0.2 1 0.933333 0.633333 0.65
5 0.989634 0.366667 0.991667 0.983333 1 0.575
6 0.99965 0.375 0.616667 0.741667 0.683333 0.616667
7 0.90038 0.00378117 0.887246 0.885836 0.863121 0.171786
8 0.918009 0.0196206 0.508385 0.844758 nan 0.251097
9 0.919187 0.0160672 0.904846 0.845077 nan -0.659315
10 0.950015 0.0916712 0.946007 0.92894 0.0335552 0.0337919
11 nan 0.0196261 0.744416 0.741037 nan 0.355386


==> figdata/arms_gain_grok.dat <==
l2 gain
5.20393e-05 0
0 0
0 0
0.09 0
0.2 0.175
0.366667 0.366667
0.375 0.125
0.00378117 0
0.0196206 0.36341
0.0160672 0.410099
0.0916712 0.874642
0.0196261 0.215274


==> figdata/arms_gain_haiku45.dat <==
l2 gain
5.20393e-05 0
0 0
0 0
0.09 0
0.2 -0.0916667
0.366667 0
0.375 0
0.00378117 -0.231674
0.0196206 -0.0702324
0.0160672 0.0576292
0.0916712 -0.391302
0.0196261 1.11022e-16


==> figdata/arms_gain_opus5.dat <==
l2 gain
5.20393e-05 0
0 0
0 0
0.09 0
0.2 0.241667
0.366667 0.375
0.375 -0.0416667
0.00378117 1.11022e-16
0.0196206 0.135264
0.0160672 0.623546
0.0916712 1.04643
0.0196261 0.22847


==> figdata/arms_gain_sonnet5.dat <==
l2 gain
5.20393e-05 0
0 0
0 0
0.09 0
0.2 0.075
0.366667 0.383333
0.375 0.0666667
0.00378117 0
0.0916712 2.22045e-16


==> figdata/concrete_age_curve.dat <==
age strength
1 -3.549
3 6.451
7 20.451
14 23.7844
28 30.4512
56 34.064
90 38.4511
100 38.6692
120 39.1056
180 40.4147
270 42.3783
365 44.451


==> figdata/concrete_pred.dat <==
obs pred
79.99 53.5102
61.89 53.5102
44.3 41.9199
47.03 34.4801
45.85 26.4802
39.29 35.9652
43.01 49.7923
42.33 31.4401
52.91 39.0401
39.36 35.0191
56.14 43.52
40.56 46.1651
42.62 45.9287
41.84 47.8287
28.24 27.0192
44.21 36.9827
52.52 45.04
53.3 42.9673
41.15 50.0923
52.12 39.4837
38.6 25.965
55.26 42
52.91 40.48
42.13 47.8923
53.69 37.44
38.41 44.3923
37.72 44.2651
42.23 43.9651
36.25 42.4287
50.46 37.5201
43.7 51.865
39 46.465
41.54 45.8651
15.05 11.395
40.76 48.1287
26.26 22.465
32.82 28.165
39.78 46.2287
33.12 40.4651
14.64 18.029
41.93 49.965
9.13 4.029
33.02 36.2652
50.66 35.3673
48.7 36.4437
55.06 41.4473
44.7 40.9099
30.28 26.265
40.86 23.4402
71.99 51.2752
34.4 36.308
28.8 33.1645
36.3 38.7275
40.2 45.165
28.1 33.9015
41.3 37.3555
25.2 35.1895
41.1 34.8855
35.3 36.576
28.3 34.5895
28.6 38.0525
40.6 43.9135
24.1 30.9055
46.8 52.7275
45.7 49.48
55.6 47.863
54.9 59.165
34.9 47.9015
54.1 48.8855
55.9 50.576
47.1 52.0525
56.1 50.55
22.9 50.576
35.1 44.9055
61.09 60.3082
59.8 57.1647
61.8 62.7277
56.7 59.4802
68.3 57.8632
66.9 69.1652
50.7 57.9017
56.4 61.3557
68.5 58.8857
71.3 60.5762
74.7 58.5897
52.2 62.0527
67.7 53.6522
66 60.5502
49.9 54.9057
63.4 63.921
64.9 60.7775
64.3 65.7105
60.2 63.093
72.3 61.476
55.2 61.5145
58.8 64.9685
73.7 62.4985
77.3 64.189
80.2 62.2025
54.9 65.6655
71.7 64.163
79.4 71.5265
59.89 58.5185
64.9 68.3299
66.6 65.1864
65.2 70.1194
62.5 67.5019
74.19 65.8849
70.7 77.1869
57.6 65.9234
59.2 69.3774
68.1 67.2114
75.5 66.9074
79.3 68.5979
56.5 70.0744
76.8 61.6739
82.6 75.9354
11.58 -2.0525
24.45 15.2809
29.45 25.5605
40.71 30.1657
10.38 -1.672
22.14 15.6614
22.84 22.3282
34.56 30.5462
12.45 -1.446
24.99 15.8874
25.72 22.5542
33.96 26.167
37.34 30.7722
26.4 23.7147
35.34 27.3275
40.57 31.9327
12.47 -0.7035
24.9 23.2967
34.2 26.9095
39.61 31.5147
10.03 -0.8565
20.08 16.4769
31.54 26.7565
35.34 31.3617
22.72 17.6309
28.47 24.2977
38.56 27.9105
40.39 32.5157
10.76 -7.781
25.48 9.5524
21.54 16.2192
28.63 19.832
33.54 24.4372
17.82 20.1431
39.23 35.0279
18 8.6315
45.71 32.6317
50.77 36.2445
13.18 8.583
17.84 25.9164
40.23 32.5832
47.13 36.196
13.36 -0.4065
22.32 16.9269
31.35 27.2065
40.86 31.8117
19.93 2.371
25.69 19.7044
39.59 29.984
13.82 4.2785
24.92 21.6119
29.22 28.2787
38.33 31.8915
31.64 27.7907
42.55 31.4035
42.92 36.0087
25.37 21.6544
37.4 28.3212
19.52 4.516
31.35 21.8494
38.5 28.5162
47.82 36.7342
15.44 5.021
33.73 29.0212
42.7 32.634
45.84 37.2392
17.22 5.4305
29.93 22.7639
29.65 29.4307
36.97 33.0435
43.58 37.6487
32.66 29.6107
36.64 33.2235
44.21 37.8287
13.62 -2.03
21.6 15.3034
27.77 21.9702
7.32 2.7604
21.5 20.0938
31.27 26.7606
48.67 34.9786
7.4 2.7614
23.51 20.0948
31.12 26.7616
22.5 17.063
34.67 34.3964
34.74 41.0632
48.97 49.2812
23.14 17.6965
41.89 35.0299
51.04 45.3095
39.94 40.7477
48.72 44.3605
52.04 48.9657
21.02 12.9345
44.14 40.5475
15.36 12.4515
28.68 29.7849
30.85 36.4517
51.06 44.6697
21.78 13.5275
42.29 30.8609
50.6 37.5277
55.83 41.1405
52.5 36.9237
60.32 40.5365
66.42 45.1417
38.77 35.2619
51.33 41.9287
56.85 45.5415
58.61 50.1467
21.91 17.3595
36.99 34.6929
51.96 44.9725
56.74 49.5777
17.57 7.83
33.73 25.1634
40.15 31.8302
50.08 40.0482
17.37 8.2165
33.7 25.5499
45.94 32.2167
51.43 35.8295
63.14 45.8217
66.82 49.4345
66.95 54.0397
35.96 32.3316
61.99 42.6112
18.02 13.4286
38.6 30.762
15.34 6.949
26.05 24.2824
30.22 30.9492
37.27 34.562
46.23 39.1672
16.28 9.528
25.62 26.8614
31.97 33.5282
36.3 37.141
43.06 41.7462
67.57 53.0002
81.75 50.5702
64.02 46.9752
78.8 52.3752
60.28 51.8602
56.83 49.3502
51.02 50.7602
44.13 43.9037
39.38 45.9037
55.65 61.0552
47.28 53.0727
44.33 47.3502
52.3 45.1752
49.25 33.7002
41.37 54.4102
29.16 25.6622
39.4 31.2862
39.3 36.3002
67.87 51.6752
58.52 53.3352
53.58 50.9452
76.24 55.5052
69.84 54.5002
14.4 -7.449
19.42 10.867
14.94 11.2293
23.08 4.7337
15.52 7.4238
8.49 3.2505
15.61 8.2165
11.98 4.4625
16.88 9.8844
33.09 28.2004
34.24 27.8774
29.75 16.7626
33.01 22.0671
29.55 27.1917
24.66 20.5839
24.28 14.8754
20.73 21.7959
26.2 16.5512
46.39 34.8672
39.16 34.5442
41.2 35.2295
33.69 23.4294
38.2 28.7339
41.41 31.424
24.85 23.2637
27.22 27.2507
44.64 32.2167
37.27 21.5422
33.27 28.4627
36.56 20.164
53.72 38.48
48.59 38.157
51.72 38.8423
35.85 27.0422
53.77 32.3467
53.46 35.0368
48.99 37.4713
39.64 30.8635
51.26 35.8295
43.39 25.155
39.27 32.0755
55.02 43.0852
53.66 43.4475
37.68 31.6474
56.06 36.9519
56.81 39.642
50.94 42.0765
41.16 35.4687
52.96 40.4347
40.15 36.6807
57.03 58.3052
44.42 58.3052
51.02 58.3052
52.01 48.305
38.02 48.305
39.3 48.305
54.77 61.528
50.24 56.8252
46.68 56.7052
25.51 32.705
41.67 46.015
56.34 60.438
47.97 60.318
61.46 59.628
44.03 52.8452
55.45 52.6052
55.55 49.1402
25.61 25.14
59.59 52.753
29.55 27.12
37.92 41.12
61.86 54.733
62.05 55.3202
32.01 31.32
72.1 57.6402
39 45.32
65.7 58.933
32.11 33.64
40.29 47.64
21.97 16.8622
15.07 6.862
23.25 20.475
43.73 39.9002
24.13 29.9
44.52 43.513
62.94 54.6252
59.49 54.6252
25.12 30.625
23.64 30.625
35.75 44.625
38.61 44.625
68.75 58.238
66.78 58.238
23.85 36.8002
11.65 4.495
19.2 16.455
48.85 48.4551
39.6 40.4552
43.94 44.0602
34.57 34.06
54.32 52.0601
24.4 20.06
15.62 9.555
10.22 12.335
14.6 18.495
23.4 23.555
25.57 28.4952
27.74 30.455
8.2 -1.665
9.62 22.773
25.42 41.155
15.69 25.949
32.63 40.6637
19.77 31.6605
39.44 51.1552
33.08 42.3012
24.07 30.6335
21.82 34.584
21.07 32.7732
14.84 20.663
32.05 38.8012
25.45 32.301
25.22 30.6632
39.7 48.5237
7.51 17.514
17.58 20.2567
21.18 25.654
18.2 27.5142
17.2 30.6635
22.63 30.2262
21.86 34.5315
12.37 28.0245
25.73 27.8932
37.81 44.5842
21.92 38.5235
33.04 44.5317
14.54 30.507
26.91 35.9492
8 17.3665
10.34 10.2565
10.73 17.893
13.22 9.145
20.97 23.145
35.17 41.1451
36.45 43.1087
6.47 -6
12.84 11.3334
21.95 26.0001
25.08 32.22
21.26 20.3984
31.25 35.0651
32.33 37.0287
33.7 40.9559
29.79 34.81
34.49 40.3087
36.15 44.345
12.54 6.345
32.92 38.3451
9.99 8.22
12.25 13.7002
11.17 8.605
17.54 24.395
30.57 34.3952
14.2 18.415
26.06 29.705
38.21 39.7052
30.14 32.36
12.73 13.51
20.87 23.5102
20.28 26.83
34.29 36.8302
47.71 42.0131
43.38 39.0151
6.9 6.677
33.19 27.6964
4.9 -0.9265
4.57 -10.539
25.46 21.4611
24.29 19.6965
33.95 30.6772
11.41 4.235
25.89 33.102
31.02 27.2711
10.39 14.8795
33.66 31.0152
27.87 25.5552
11.39 12.577
4.78 -7.581
16.11 18.78
43.38 43.1022
20.42 24.175
6.94 -1.423
15.03 17.7075
13.57 10.175
38.8 42.7802
33 27.7077
17.28 13.4612
24.28 22.5772
24.05 23.0737
50.73 46.9401
13.66 15.555
47.78 42.1751
2.33 -10.3957
16.89 21.015
23.52 32.78
6.81 3.7075
39.7 35.7076
17.96 16.4192
22.35 19.2712
10.79 13.0735
7.72 3.6043
41.68 39.0302
9.56 15.03
6.88 1.555
30.44 28.2352
9.73 10.013
3.32 -4.3037
26.32 24.4191
43.25 36.2351
32.1 30.5771
36.96 34.0132
9.69 7.015
39.66 32.8796
10.09 9.271
43.57 38.6771
27.83 30.9102
38.7 39.5646
14.31 9.325
17.44 23.325
31.74 33.3252
37.91 41.3251
39.38 41.9796
9.01 25.395
12.05 10.17
17.54 20.1702
25.18 30.6202
43.89 44.0602
36.94 42.2352
14.5 18.895
22.44 29.1152
26.06 19
36.94 36.3334
52.61 40.34
59.76 43.6734
67.31 50.3402
71.62 60.3037
18.13 23.09
27.34 33.0902
29.98 36.703
31.35 41.0901
32.72 43.0537
14.7 16.855
27.92 34.1884
31.35 40.8552
39 43.2887
41.24 47.2159
24 30.51
11.47 30.51
22.44 28.8952
31.84 35.7852
14.8 20.725
17.54 20.3902
14.2 19.3
29.39 37.3001
16.26 23.325
37.23 41.3251
18.13 25.395
32.72 35.3952
41.05 45.3587
42.13 49.2859
18.13 20.9034
26.74 37.5337
47.22 51.0001
51.04 52.9637
55.16 54.9273
19.69 23.2602
24 30.73
37.42 40.7302
11.47 13.04
14.99 20.91
27.92 30.9102
34.68 38.9101
37.33 40.8737
38.11 44.8009
33.8 22.295
55.94 46.2952
67.11 58.2223
20.77 23.2034
25.18 29.8702
29.59 39.8337
21.75 27.5702
39.09 42.4552
50.51 42.57
74.99 52.5702
16.5 24.6782
19.99 21.6052
36.35 43.0252
33.69 58.5102
27.68 38.0182
26.86 30.8202
45.3 49.9152
30.12 36.9552
15.57 18.3952
44.61 36.8292
53.52 44.4402
57.21 46.4152
33.4 36.8952
18.03 16.4352
37.36 37.3652
32.84 35.2102
61.23 51.8602
33.3 37.5702
38.46 44.2952
35.23 20.5282
42.13 42.8552
31.87 33.6852
37.91 39.7302
44.28 45.0902
31.18 39.6302
23.69 27.5232
32.4 37.0052
28.63 22.3102
33.06 28.0002
31.42 31.0352
31.03 26.3252
44.39 47.6102
12.18 10.4202
25.56 33.3052
36.44 23.2862
32.96 37.5152
23.84 33.7602
26.23 33.3052
17.95 18.4052
40.68 40.7202
19.01 28.2202
33.72 38.4252
49.77 43.8652
40.93 44.3002
44.86 37.0002
13.2 11.5352
29.87 32.9552
12.46 10.7502
23.79 29.2902
39.42 44.2452
46.23 52.5902
44.52 51.5702
26.14 29.5222
15.52 15.5102
43.57 42.3052
41.05 47.6102
46.24 39.6852
26.92 30.6252
10.54 8.0402
29.07 34.8242
33.8 37.9352
39.84 34.8752
26.97 30.2702
27.23 33.4052
33.05 37.1452
24.58 34.2262
21.91 22.7752
30.88 36.5852
23.89 40.9052
22.93 26.1522
36.8 41.7447
31.42 30.7837
40.93 47.5347
12.18 10.2157
32.96 37.4967
26.23 33.2157
17.96 18.4377
33.72 38.2927
8.54 8.5087
32.25 31.6812
23.52 26.1509
29.73 33.5045
49.77 44.0497
40.93 44.2717
44.87 37.1997
37.43 37.8442
29.87 33.1431
56.62 47.7797
12.46 10.6642
23.79 29.2612
13.29 10.7262
39.42 44.4552
46.23 52.6437
23.74 28.2027
26.15 29.6623
15.53 15.4472
43.58 42.3782
35.87 44.4672
41.05 47.5347
28.99 35.7087
46.25 39.5347
29.07 35.0464
9.74 10.6642
33.8 38.1927
19.99 21.4194
36.35 43.1962
38.22 58.5667
15.42 19.7787
33.42 37.7967
39.06 40.7107
30.12 36.8542
57.22 46.2347
65.91 53.5092
52.83 48.7847
33.4 37.0302
37.36 37.2007
43.8 45.2907
61.24 51.8142
33.31 37.7002
52.43 47.4067
37.27 43.5167
35.23 20.4445
42.14 42.8132
31.88 33.8042
41.54 38.8952
39.46 41.2392
44.28 45.2077
31.18 39.7552
23.7 27.5575
32.77 34.5572
32.4 37.0127


==> figdata/difficulty_clf.dat <==
i index m1 m2 m3
0 0.00833333 0 0.025 0
1 0.0277778 0 0.0833333 0
2 0.0861111 0.2 0.05 0.00833333
3 0.161111 0.366667 0.0833333 0.0333333
4 0.169444 0.375 0.133333 0
5 0.193333 0.09 0.28 0.21


==> figdata/difficulty_reg.dat <==
i index m1 m2 m3
0 0.00053371 5.20393e-05 4.53326e-05 0.00150376
1 0.087188 0.0196206 0.0153967 0.226547
2 0.123164 0.00378117 0.00309457 0.362616
3 0.144265 0.0196261 0.0155962 0.397571
4 0.170955 0.0160672 0.0119023 0.484895
5 0.32972 0.0916712 0.0898698 0.807618


==> figdata/ladder_clf.dat <==
l2 index lin mlp best ceil gap i
0 0.0277778 1 1 1 0.999985 0 0
0 0.00833333 1 1 1 1 0 1
0.09 0.193333 0.88 0.88 0.94 0.9 0 2
0.2 0.0861111 0.758333 1 0.991667 0.98765 0.241667 3
0.366667 0.161111 0.616667 0.991667 1 0.989634 0.375 4
0.375 0.169444 0.616667 0.575 0.991667 0.99965 -0.0416667 5


==> figdata/ladder_reg.dat <==
l2 index lin mlp best ceil gap i
5.20393e-05 0.00053371 0.999733 0.999733 0.999669 0.999416 0 0
0.00378117 0.123164 0.887246 0.887246 0.911661 0.90038 1.11022e-16 1
0.0160672 0.170955 0.2813 0.904846 0.906786 0.919187 0.623546 2
0.0196206 0.087188 0.373122 0.508385 0.859432 0.918009 0.135264 3
0.0196261 0.144265 0.515945 0.744416 0.87491 nan 0.22847 4
0.0916712 0.32972 -0.100424 0.946007 0.931159 0.950015 1.04643 5


==> figdata/s3_xor_A.dat <==
x y
-1.61936 -9.81542
-2.67803 2.40889
-2.49508 -1.07476
-2.85183 -8.6243
-1.59088 5.58051
-1.3898 -1.8038
-1.46256 -14.1156
-2.78985 12.1129
-1.2071 0.0300553
-1.25216 -3.06185
-1.64595 -3.3347
-2.83464 -13.6069
-2.55424 9.12491
-2.9303 6.44363
-1.68479 -1.91426
-2.70415 -6.17023
-2.56782 14.1415
-1.45651 12.7566
-1.51262 2.11516
-2.60652 5.02668
-2.99112 4.74186
-2.5582 8.65843
-2.60871 -1.2526
-1.4717 -14.4303
-2.89854 6.12047
-1.4281 7.03025
-1.103 -2.86542
-2.57387 18.3216
-2.859 3.9313
-1.53984 11.2559
-2.95152 4.788
-2.72797 2.74444
-2.84474 10.1386
-1.47569 -0.619352
-1.48826 -16.2712
-3.06844 12.6728
-1.33776 -5.35885
-2.55212 1.24902
-1.60516 -5.47345
-1.38078 7.19141
-2.70399 -2.71389
-2.74596 15.5559
-2.81439 11.3117
-1.55281 -1.80206
-2.49927 8.98915
-1.5078 10.2665
-2.66301 -5.8695
-2.73708 -9.3933
-1.61687 1.78894
-2.54287 -2.89154
-2.51074 4.39244
-1.78622 -0.90528
-2.54832 -2.70274
-2.81787 9.04487
-2.55159 9.98229
-2.56294 1.58918
-1.40122 -1.77146
-2.44987 10.3402
-1.57243 11.5116
-2.83356 -10.0505
-2.72143 -19.2163
-1.21953 -3.64998
-1.54612 9.68482
-1.59213 2.3306
-2.5725 -4.42737
-3.00345 14.2123
-2.81705 2.57786
-2.78391 9.55301
-1.60266 -1.46935
-2.56358 9.21944
-2.77417 11.7728
-2.43097 6.49175
-2.5129 14.0192
-1.57873 6.77938
-1.60925 2.30236
-1.87136 3.86069
-1.4305 3.04993
-2.82188 2.06968
-2.44619 10.4109
-1.7271 -2.89054
-1.83775 -3.72671
-1.52997 -4.20662
-1.73799 11.1515
-1.49184 -0.788436
-2.86567 3.55278
-2.85181 12.9447
-2.60841 3.51678
-2.79224 0.350529
-2.88768 10.5973
-1.59684 5.65426
-1.98693 -5.15444
-1.47575 5.59708
-1.56828 -18.2775
-2.59274 -4.68808
-1.64992 -0.904141
-1.50748 7.86615
-2.69944 5.76234
-1.58657 -7.50871
-2.7825 8.38148
-1.76866 -8.52757
-2.88287 11.0215
-1.06756 1.67717
-1.68734 -8.25047
-3.20122 -0.381445
-2.82577 -1.14607
-2.53619 3.70859
-2.79883 -1.22962


==> figdata/s3_xor_B.dat <==
x y
-2.05002 -34.5263
-2.04913 30.614
-1.79524 32.6804
-2.24636 -28.9126
-2.13092 -17.9543
-2.25849 -19.2798
-2.51685 -17.3556
-2.19 39.4409
-2.08099 24.1097
-1.97696 17.4098
-2.14369 -19.8178
-2.22052 -36.1813
-2.16007 30.5798
-1.94629 34.1402
-2.20692 28.6714
-2.0376 27.5867
-2.22918 38.2445
-2.39427 -13.4456
-2.0268 -25.657
-2.38252 26.9786
-2.29586 26.5773
-2.05142 20.845
-1.92805 -35.7423
-2.24948 -41.6818
-1.98109 34.3418
-1.71366 10.9886
-1.97325 -30.491
-2.00162 42.863
-1.93227 14.4505
-2.31196 -26.4767
-1.93329 -26.4681
-1.87076 29.9765
-2.11556 -19.0894
-2.28473 -20.7048
-1.97326 28.3247
-1.73601 32.1287
-2.39991 -33.8202
-2.28727 -16.0351
-2.27247 18.5314
-2.27765 -22.4296
-2.37146 -45.8959
-2.11979 15.7089
-1.86782 25.1193
-2.22535 28.5039
-1.89888 32.5086
-2.36348 -36.4117
-1.98808 -16.8338
-2.0199 28.6618
-2.07459 24.3734
-2.15146 29.2156
-1.97108 18.88
-2.00742 24.2998
-2.406 -10.4913
-2.14037 -30.7696
-2.1011 46.9081
-2.04955 19.045
-2.19748 22.9259
-1.50629 30.6963
-2.03488 -29.2596
-1.82677 26.8851
-2.12909 -46.5161
-2.13659 31.1438
-2.01448 14.4775
-2.36415 -19.3728
-2.10918 18.4949
-2.03121 -32.3653
-1.81521 26.2999
-2.08158 33.9794
-2.01755 30.1909
-2.15836 43.8882
-2.43939 -21.1622
-2.3184 -25.6497
-2.07077 -28.5544
-2.17735 39.1978
-1.91904 -20.2518
-1.86641 -13.7307
-1.66132 38.0259
-2.15511 -30.2546
-2.02854 -21.2897
-2.23092 43.6235
-1.99084 23.1096
-2.16596 -38.4288
-2.13087 -33.8758
-1.97832 17.683
-1.8495 32.1735
-2.20044 -29.0832
-2.36902 -18.7851
-2.14154 -29.2012
-2.08996 45.3558
-2.0042 30.6588
-2.29997 -22.2789
-2.04716 -25.4684
-2.34686 -27.3056
-2.10772 32.0901
-1.77999 -32.5762
-2.12951 -9.47119
-2.12968 30.4982
-2.09926 -28.4492
-2.08744 -28.1839
-2.2481 14.9893
-2.22085 -29.0875
-2.0597 -21.6903
-2.36377 -35.2616
-2.18947 35.594
-2.17963 28.7609
-2.20845 28.2788
-2.02953 36.7425
-1.92732 39.9175
-2.0817 48.4996
-1.86485 26.7372
-1.68464 21.0718
-2.11976 -25.7083
-2.28611 -25.5265
-2.22708 -20.7676
-2.28237 -17.0753
-2.12328 23.9194
-1.85271 22.7694
-2.12439 -28.7068
-1.83876 34.6542
-2.09085 17.5055
-2.29104 -33.3243
-1.84826 28.641
-1.78127 28.7961
-2.0654 -29.5362
-2.08549 35.2194
-1.90286 21.1787
-2.25999 -23.3218
-2.492 -25.9419
-2.15153 37.6938
-2.17567 30.8633
-2.12709 -11.8615
-1.93798 34.6393
-2.29713 -17.8117


==> figdata/s3_xor_boundary.dat <==
x y
-1.11666 -53.9633
-1.12158 -53.6918

-1.11386 -54.1173
-1.11666 -53.9633

-1.12621 -53.436
-1.12929 -53.2662

-1.12158 -53.6918
-1.12621 -53.436

-1.13577 -52.9087
-1.137 -52.8406

-1.12929 -53.2662
-1.13577 -52.9087

-1.137 -52.8406
-1.14471 -52.4151

-1.14532 -52.3814
-1.15242 -51.9895

-1.14471 -52.4151
-1.14532 -52.3814

-1.15488 -51.854
-1.16014 -51.564

-1.15242 -51.9895
-1.15488 -51.854

-1.16444 -51.3267
-1.16785 -51.1384

-1.16014 -51.564
-1.16444 -51.3267

-1.17399 -50.7994
-1.17556 -50.7129

-1.16785 -51.1384
-1.17399 -50.7994

-1.17556 -50.7129
-1.18327 -50.2873

-1.18355 -50.2721
-1.19098 -49.8618

-1.18327 -50.2873
-1.18355 -50.2721

-1.1931 -49.7448
-1.1987 -49.4362

-1.19098 -49.8618
-1.1931 -49.7448

-1.20266 -49.2175
-1.20641 -49.0107

-1.1987 -49.4362
-1.20266 -49.2175

-1.21222 -48.6902
-1.21412 -48.5851

-1.20641 -49.0107
-1.21222 -48.6902

-1.22177 -48.1629
-1.22183 -48.1596

-1.21412 -48.5851
-1.22177 -48.1629

-1.22183 -48.1596
-1.22954 -47.734

-1.23133 -47.6355
-1.23726 -47.3085

-1.22954 -47.734
-1.23133 -47.6355

-1.24089 -47.1082
-1.24497 -46.8829

-1.23726 -47.3085
-1.24089 -47.1082

-1.25044 -46.5809
-1.25268 -46.4574

-1.24497 -46.8829
-1.25044 -46.5809

-1.26 -46.0536
-1.26039 -46.0318

-1.25268 -46.4574
-1.26 -46.0536

-1.26039 -46.0318
-1.26811 -45.6063

-1.26955 -45.5263
-1.27582 -45.1807

-1.26811 -45.6063
-1.26955 -45.5263

-1.27911 -44.999
-1.28353 -44.7551

-1.27582 -45.1807
-1.27911 -44.999

-1.28867 -44.4717
-1.29124 -44.3296

-1.28353 -44.7551
-1.28867 -44.4717

-1.29822 -43.9444
-1.29895 -43.904

-1.29124 -44.3296
-1.29822 -43.9444

-1.29895 -43.904
-1.30667 -43.4785

-3.36564 -43.0529
-3.37192 -43.2709

-1.30778 -43.417
-1.31438 -43.0529

-1.30667 -43.4785
-1.30778 -43.417

-3.36564 -43.0529
-3.36236 -42.9393

-3.35337 -42.6274
-3.36236 -42.9393

-1.31734 -42.8897
-1.32209 -42.6274

-1.31438 -43.0529
-1.31734 -42.8897

-3.35337 -42.6274
-3.35281 -42.6078

-3.34325 -42.2763
-3.35281 -42.6078

-3.3411 -42.2018
-3.34325 -42.2763

-1.32689 -42.3624
-1.3298 -42.2018

-1.32209 -42.6274
-1.32689 -42.3624

-3.3411 -42.2018
-3.33369 -41.9448

-3.32884 -41.7763
-3.33369 -41.9448

-1.33645 -41.8351
-1.33751 -41.7763

-1.3298 -42.2018
-1.33645 -41.8351

-3.32884 -41.7763
-3.32414 -41.6132

-3.31657 -41.3507
-3.32414 -41.6132

-1.33751 -41.7763
-1.34523 -41.3507

-3.31657 -41.3507
-3.31458 -41.2817

-3.30502 -40.9502
-3.31458 -41.2817

-3.3043 -40.9252
-3.30502 -40.9502

-1.346 -41.3078
-1.35294 -40.9252

-1.34523 -41.3507
-1.346 -41.3078

-3.3043 -40.9252
-3.29547 -40.6186

-3.29204 -40.4996
-3.29547 -40.6186

-1.35556 -40.7805
-1.36065 -40.4996

-1.35294 -40.9252
-1.35556 -40.7805

-3.29204 -40.4996
-3.28591 -40.2871

-3.27977 -40.0741
-3.28591 -40.2871

-1.36512 -40.2532
-1.36836 -40.0741

-1.36065 -40.4996
-1.36512 -40.2532

-3.27977 -40.0741
-3.27636 -39.9556

-3.2675 -39.6485
-3.27636 -39.9556

-1.37467 -39.7258
-1.37607 -39.6485

-1.36836 -40.0741
-1.37467 -39.7258

-3.2675 -39.6485
-3.2668 -39.6241

-3.25724 -39.2925
-3.2668 -39.6241

-3.25524 -39.223
-3.25724 -39.2925

-1.37607 -39.6485
-1.38379 -39.223

-3.25524 -39.223
-3.24769 -38.961

-3.24297 -38.7974
-3.24769 -38.961

-1.38423 -39.1985
-1.3915 -38.7974

-1.38379 -39.223
-1.38423 -39.1985

-3.24297 -38.7974
-3.23813 -38.6295

-3.2307 -38.3719
-3.23813 -38.6295

-1.39378 -38.6712
-1.39921 -38.3719

-1.3915 -38.7974
-1.39378 -38.6712

-3.2307 -38.3719
-3.22857 -38.298

-3.21902 -37.9664
-3.22857 -38.298

-3.21844 -37.9463
-3.21902 -37.9664

-1.40334 -38.1439
-1.40692 -37.9463

-1.39921 -38.3719
-1.40334 -38.1439

-3.21844 -37.9463
-3.20946 -37.6349

-3.20617 -37.5208
-3.20946 -37.6349

-1.4129 -37.6166
-1.41463 -37.5208

-1.40692 -37.9463
-1.4129 -37.6166

-3.20617 -37.5208
-3.19991 -37.3034

-3.19391 -37.0952
-3.19991 -37.3034

-1.41463 -37.5208
-1.42235 -37.0952

-3.19391 -37.0952
-3.19035 -36.9718

-3.18164 -36.6696
-3.19035 -36.9718

-1.42245 -37.0893
-1.43006 -36.6696

-1.42235 -37.0952
-1.42245 -37.0893

-3.18164 -36.6696
-3.18079 -36.6403

-3.17124 -36.3088
-3.18079 -36.6403

-3.16937 -36.2441
-3.17124 -36.3088

-1.43201 -36.562
-1.43777 -36.2441

-1.43006 -36.6696
-1.43201 -36.562

-3.16937 -36.2441
-3.16168 -35.9773

-3.15711 -35.8185
-3.16168 -35.9773

-1.44157 -36.0347
-1.44548 -35.8185

-1.43777 -36.2441
-1.44157 -36.0347

-3.15711 -35.8185
-3.15212 -35.6457

-3.14484 -35.393
-3.15212 -35.6457

-1.45112 -35.5073
-1.45319 -35.393

-1.44548 -35.8185
-1.45112 -35.5073

-3.14484 -35.393
-3.14257 -35.3142

-3.13301 -34.9827
-3.14257 -35.3142

-3.13257 -34.9674
-3.13301 -34.9827

-1.46068 -34.98
-1.46091 -34.9674

-1.45319 -35.393
-1.46068 -34.98

-3.13257 -34.9674
-3.12346 -34.6511

-3.12031 -34.5419
-3.12346 -34.6511

-1.46091 -34.9674
-1.46862 -34.5419

-3.12031 -34.5419
-3.1139 -34.3196

-3.10804 -34.1163
-3.1139 -34.3196

-1.47023 -34.4527
-1.47633 -34.1163

-1.46862 -34.5419
-1.47023 -34.4527

-3.10804 -34.1163
-3.10434 -33.9881

-3.09577 -33.6908
-3.10434 -33.9881

-1.47979 -33.9254
-1.48404 -33.6908

-1.47633 -34.1163
-1.47979 -33.9254

-3.09577 -33.6908
-3.09479 -33.6566

-3.08523 -33.325
-3.09479 -33.6566

-3.08351 -33.2652
-3.08523 -33.325

-1.48935 -33.3981
-1.49175 -33.2652

-1.48404 -33.6908
-1.48935 -33.3981

-3.08351 -33.2652
-3.07568 -32.9935

-3.07124 -32.8397
-3.07568 -32.9935

-1.4989 -32.8708
-1.49947 -32.8397

-1.49175 -33.2652
-1.4989 -32.8708

-3.07124 -32.8397
-3.06612 -32.662

-3.05897 -32.4141
-3.06612 -32.662

-1.49947 -32.8397
-1.50718 -32.4141

-3.05897 -32.4141
-3.05656 -32.3304

-3.04701 -31.9989
-3.05656 -32.3304

-3.04671 -31.9886
-3.04701 -31.9989

-1.50846 -32.3435
-1.51489 -31.9886

-1.50718 -32.4141
-1.50846 -32.3435

-3.04671 -31.9886
-3.03745 -31.6674

-3.03444 -31.563
-3.03745 -31.6674

-1.51802 -31.8162
-1.5226 -31.563

-1.51489 -31.9886
-1.51802 -31.8162

-3.03444 -31.563
-3.02789 -31.3359

-3.02218 -31.1375
-3.02789 -31.3359

-1.52757 -31.2888
-1.53031 -31.1375

-1.5226 -31.563
-1.52757 -31.2888

-3.02218 -31.1375
-3.01834 -31.0043

-3.00991 -30.7119
-3.01834 -31.0043

-1.53713 -30.7615
-1.53803 -30.7119

-1.53031 -31.1375
-1.53713 -30.7615

-3.00991 -30.7119
-3.00878 -30.6728

-2.99923 -30.3413
-3.00878 -30.6728

-2.99764 -30.2864
-2.99923 -30.3413

-1.53803 -30.7119
-1.54574 -30.2864

-2.99764 -30.2864
-2.98967 -30.0098

-2.98538 -29.8608
-2.98967 -30.0098

-1.54668 -30.2342
-1.55345 -29.8608

-1.54574 -30.2864
-1.54668 -30.2342

-2.98538 -29.8608
-2.98011 -29.6782

-2.97311 -29.4353
-2.98011 -29.6782

-1.55624 -29.7069
-1.56116 -29.4353

-1.55345 -29.8608
-1.55624 -29.7069

-2.97311 -29.4353
-2.97056 -29.3467

-2.961 -29.0152
-2.97056 -29.3467

-2.96084 -29.0097
-2.961 -29.0152

-1.5658 -29.1796
-1.56888 -29.0097

-1.56116 -29.4353
-1.5658 -29.1796

-2.96084 -29.0097
-2.95144 -28.6836

-2.94858 -28.5841
-2.95144 -28.6836

-1.57535 -28.6523
-1.57659 -28.5841

-1.56888 -29.0097
-1.57535 -28.6523

-2.94858 -28.5841
-2.94189 -28.3521

-2.93631 -28.1586
-2.94189 -28.3521

-1.57659 -28.5841
-1.5843 -28.1586

-2.93631 -28.1586
-2.93233 -28.0206

-2.92404 -27.733
-2.93233 -28.0206

-1.58491 -28.125
-1.59201 -27.733

-1.5843 -28.1586
-1.58491 -28.125

-2.92404 -27.733
-2.92278 -27.6891

-2.91322 -27.3575
-2.92278 -27.6891

-2.91178 -27.3075
-2.91322 -27.3575

-1.59446 -27.5976
-1.59972 -27.3075

-1.59201 -27.733
-1.59446 -27.5976

-2.91178 -27.3075
-2.90366 -27.026

-2.89951 -26.8819
-2.90366 -27.026

-1.60402 -27.0703
-1.60744 -26.8819

-1.59972 -27.3075
-1.60402 -27.0703

-2.89951 -26.8819
-2.89411 -26.6945

-2.88724 -26.4564
-2.89411 -26.6945

-1.61358 -26.543
-1.61515 -26.4564

-1.60744 -26.8819
-1.61358 -26.543

-2.88724 -26.4564
-2.88455 -26.3629

-2.875 -26.0314
-2.88455 -26.3629

-2.87498 -26.0308
-2.875 -26.0314

-1.61515 -26.4564
-1.62286 -26.0308

-2.87498 -26.0308
-2.86544 -25.6999

-2.86271 -25.6053
-2.86544 -25.6999

-1.62313 -26.0157
-1.63057 -25.6053

-1.62286 -26.0308
-1.62313 -26.0157

-2.86271 -25.6053
-2.85588 -25.3684

-2.85045 -25.1797
-2.85588 -25.3684

-1.63269 -25.4884
-1.63828 -25.1797

-1.63057 -25.6053
-1.63269 -25.4884

-2.85045 -25.1797
-2.84633 -25.0368

-2.83818 -24.7542
-2.84633 -25.0368

-1.64225 -24.9611
-1.646 -24.7542

-1.63828 -25.1797
-1.64225 -24.9611

-2.83818 -24.7542
-2.83677 -24.7053

-2.82721 -24.3738
-2.83677 -24.7053

-2.82591 -24.3286
-2.82721 -24.3738

-1.6518 -24.4338
-1.65371 -24.3286

-1.646 -24.7542
-1.6518 -24.4338

-2.82591 -24.3286
-2.81766 -24.0422

-2.81365 -23.9031
-2.81766 -24.0422

-1.66136 -23.9065
-1.66142 -23.9031

-1.65371 -24.3286
-1.66136 -23.9065

-2.81365 -23.9031
-2.8081 -23.7107

-2.80138 -23.4775
-2.8081 -23.7107

-1.66142 -23.9031
-1.66913 -23.4775

-2.80138 -23.4775
-2.79855 -23.3792

-2.78911 -23.052
-2.79855 -23.3792

-1.67091 -23.3791
-1.67684 -23.052

-1.66913 -23.4775
-1.67091 -23.3791

-2.78911 -23.052
-2.78899 -23.0477

-2.77943 -22.7161
-2.78899 -23.0477

-2.77685 -22.6264
-2.77943 -22.7161

-1.68047 -22.8518
-1.68456 -22.6264

-1.67684 -23.052
-1.68047 -22.8518

-2.77685 -22.6264
-2.76988 -22.3846

-2.76458 -22.2009
-2.76988 -22.3846

-1.69003 -22.3245
-1.69227 -22.2009

-1.68456 -22.6264
-1.69003 -22.3245

-2.76458 -22.2009
-2.76032 -22.0531

-2.75231 -21.7753
-2.76032 -22.0531

-1.69958 -21.7972
-1.69998 -21.7753

-1.69227 -22.2009
-1.69958 -21.7972

-2.75231 -21.7753
-2.75076 -21.7215

-2.74121 -21.39
-2.75076 -21.7215

-2.74005 -21.3498
-2.74121 -21.39

-1.69998 -21.7753
-1.70769 -21.3498

-2.74005 -21.3498
-2.73165 -21.0585

-2.72778 -20.9242
-2.73165 -21.0585

-1.70914 -21.2699
-1.7154 -20.9242

-1.70769 -21.3498
-1.70914 -21.2699

-2.72778 -20.9242
-2.7221 -20.727

-2.71551 -20.4986
-2.7221 -20.727

-1.7187 -20.7426
-1.72312 -20.4986

-1.7154 -20.9242
-1.7187 -20.7426

-2.71551 -20.4986
-2.71254 -20.3954

-2.70325 -20.0731
-2.71254 -20.3954

-1.72825 -20.2153
-1.73083 -20.0731

-1.72312 -20.4986
-1.72825 -20.2153

-2.70325 -20.0731
-2.70298 -20.0639

-2.69343 -19.7324
-2.70298 -20.0639

-2.69098 -19.6475
-2.69343 -19.7324

-1.73781 -19.688
-1.73854 -19.6475

-1.73083 -20.0731
-1.73781 -19.688

-2.69098 -19.6475
-2.68387 -19.4009

-2.67872 -19.222
-2.68387 -19.4009

-1.73854 -19.6475
-1.74625 -19.222

-2.67872 -19.222
-2.67432 -19.0693

-2.66645 -18.7964
-2.67432 -19.0693

-1.74736 -19.1606
-1.75396 -18.7964

-1.74625 -19.222
-1.74736 -19.1606

-2.66645 -18.7964
-2.66476 -18.7378

-2.6552 -18.4063
-2.66476 -18.7378

-2.65418 -18.3709
-2.6552 -18.4063

-1.75692 -18.6333
-1.76168 -18.3709

-1.75396 -18.7964
-1.75692 -18.6333

-2.65418 -18.3709
-2.64565 -18.0747

-2.64192 -17.9453
-2.64565 -18.0747

-1.76648 -18.106
-1.76939 -17.9453

-1.76168 -18.3709
-1.76648 -18.106

-2.64192 -17.9453
-2.63609 -17.7432

-2.62965 -17.5198
-2.63609 -17.7432

-1.77603 -17.5787
-1.7771 -17.5198

-1.76939 -17.9453
-1.77603 -17.5787

-2.62965 -17.5198
-2.62653 -17.4117

-2.61738 -17.0942
-2.62653 -17.4117

-1.7771 -17.5198
-1.78481 -17.0942

-2.61738 -17.0942
-2.61698 -17.0802

-2.60742 -16.7486
-2.61698 -17.0802

-2.60512 -16.6687
-2.60742 -16.7486

-1.78559 -17.0514
-1.79252 -16.6687

-1.78481 -17.0942
-1.78559 -17.0514

-2.60512 -16.6687
-2.59787 -16.4171

-2.59285 -16.2431
-2.59787 -16.4171

-1.79515 -16.5241
-1.80024 -16.2431

-1.79252 -16.6687
-1.79515 -16.5241

-2.59285 -16.2431
-2.58831 -16.0856

-2.58058 -15.8176
-2.58831 -16.0856

-1.8047 -15.9968
-1.80795 -15.8176

-1.80024 -16.2431
-1.8047 -15.9968

-2.58058 -15.8176
-2.57875 -15.754

-2.5692 -15.4225
-2.57875 -15.754

-2.56832 -15.392
-2.5692 -15.4225

-1.81426 -15.4694
-1.81566 -15.392

-1.80795 -15.8176
-1.81426 -15.4694

-2.56832 -15.392
-2.55964 -15.091

-2.55605 -14.9665
-2.55964 -15.091

-1.81566 -15.392
-1.82337 -14.9665

-2.55605 -14.9665
-2.55008 -14.7595

-2.54378 -14.5409
-2.55008 -14.7595

-1.82381 -14.9421
-1.83108 -14.5409

-1.82337 -14.9665
-1.82381 -14.9421

-2.54378 -14.5409
-2.54053 -14.4279

-2.53152 -14.1154
-2.54053 -14.4279

-1.83337 -14.4148
-1.8388 -14.1154

-1.83108 -14.5409
-1.83337 -14.4148

-2.53152 -14.1154
-2.53097 -14.0964

-2.52142 -13.7649
-2.53097 -14.0964

-2.51925 -13.6898
-2.52142 -13.7649

-1.84293 -13.8875
-1.84651 -13.6898

-1.8388 -14.1154
-1.84293 -13.8875

-2.51925 -13.6898
-2.51186 -13.4333

-2.50699 -13.2643
-2.51186 -13.4333

-1.85248 -13.3602
-1.85422 -13.2643

-1.84651 -13.6898
-1.85248 -13.3602

-2.50699 -13.2643
-2.5023 -13.1018

-2.49472 -12.8387
-2.5023 -13.1018

-1.85422 -13.2643
-1.86193 -12.8387

-2.49472 -12.8387
-2.49275 -12.7703

-2.48319 -12.4388
-2.49275 -12.7703

-2.48245 -12.4131
-2.48319 -12.4388

-1.86204 -12.8329
-1.86965 -12.4131

-1.86193 -12.8387
-1.86204 -12.8329

-2.48245 -12.4131
-2.47363 -12.1072

-2.47019 -11.9876
-2.47363 -12.1072

-1.87159 -12.3056
-1.87736 -11.9876

-1.86965 -12.4131
-1.87159 -12.3056

-2.47019 -11.9876
-2.46408 -11.7757

-2.45792 -11.562
-2.46408 -11.7757

-1.88115 -11.7783
-1.88507 -11.562

-1.87736 -11.9876
-1.88115 -11.7783

-2.45792 -11.562
-2.45452 -11.4442

-2.44565 -11.1365
-2.45452 -11.4442

-1.89071 -11.2509
-1.89278 -11.1365

-1.88507 -11.562
-1.89071 -11.2509

-2.44565 -11.1365
-2.44497 -11.1127

-2.43541 -10.7811
-2.44497 -11.1127

-2.43339 -10.7109
-2.43541 -10.7811

-1.90026 -10.7236
-1.90049 -10.7109

-1.89278 -11.1365
-1.90026 -10.7236

-2.43339 -10.7109
-2.42585 -10.4496

-2.42112 -10.2854
-2.42585 -10.4496

-1.90049 -10.7109
-1.90821 -10.2854

-2.42112 -10.2854
-2.4163 -10.1181

-2.40885 -9.85983
-2.4163 -10.1181

-1.90982 -10.1963
-1.91592 -9.85983

-1.90821 -10.2854
-1.90982 -10.1963

-2.40885 -9.85983
-2.40674 -9.78654

-2.39719 -9.45501
-2.40674 -9.78654

-2.39659 -9.43428
-2.39719 -9.45501

-1.91938 -9.669
-1.92363 -9.43428

-1.91592 -9.85983
-1.91938 -9.669

-2.39659 -9.43428
-2.38763 -9.12348

-2.38432 -9.00873
-2.38763 -9.12348

-1.92893 -9.14169
-1.93134 -9.00873

-1.92363 -9.43428
-1.92893 -9.14169

-2.38432 -9.00873
-2.37807 -8.79195

-2.37206 -8.58318
-2.37807 -8.79195

-1.93849 -8.61438
-1.93905 -8.58318

-1.93134 -9.00873
-1.93849 -8.61438

-2.37206 -8.58318
-2.36852 -8.46043

-2.35979 -8.15762
-2.36852 -8.46043

-1.93905 -8.58318
-1.94677 -8.15762

-2.35979 -8.15762
-2.35896 -8.1289

-2.3494 -7.79737
-2.35896 -8.1289

-2.34752 -7.73207
-2.3494 -7.79737

-1.94804 -8.08706
-1.95448 -7.73207

-1.94677 -8.15762
-1.94804 -8.08706

-2.34752 -7.73207
-2.33985 -7.46584

-2.33526 -7.30652
-2.33985 -7.46584

-1.9576 -7.55975
-1.96219 -7.30652

-1.95448 -7.73207
-1.9576 -7.55975

-2.33526 -7.30652
-2.33029 -7.13431

-2.32299 -6.88096
-2.33029 -7.13431

-1.96716 -7.03244
-1.9699 -6.88096

-1.96219 -7.30652
-1.96716 -7.03244

-2.32299 -6.88096
-2.32074 -6.80279

-2.31118 -6.47126
-2.32074 -6.80279

-2.31072 -6.45541
-2.31118 -6.47126

-1.97671 -6.50513
-1.97761 -6.45541

-1.9699 -6.88096
-1.97671 -6.50513

-2.31072 -6.45541
-2.30162 -6.13973

-2.29846 -6.02986
-2.30162 -6.13973

-1.97761 -6.45541
-1.98533 -6.02986

-2.29846 -6.02986
-2.29207 -5.8082

-2.28619 -5.60431
-2.29207 -5.8082

-1.98627 -5.97781
-1.99304 -5.60431

-1.98533 -6.02986
-1.98627 -5.97781

-2.28619 -5.60431
-2.28251 -5.47667

-2.27392 -5.17875
-2.28251 -5.47667

-1.99583 -5.4505
-2.00075 -5.17875

-1.99304 -5.60431
-1.99583 -5.4505

-2.27392 -5.17875
-2.27295 -5.14515

-2.2634 -4.81362
-2.27295 -5.14515

-2.26166 -4.7532
-2.2634 -4.81362

-2.00538 -4.92319
-2.00846 -4.7532

-2.00075 -5.17875
-2.00538 -4.92319

-2.26166 -4.7532
-2.25384 -4.48209

-2.24939 -4.32765
-2.25384 -4.48209

-2.01494 -4.39587
-2.01617 -4.32765

-2.00846 -4.7532
-2.01494 -4.39587

-2.24939 -4.32765
-2.24429 -4.15056

-2.23712 -3.9021
-2.24429 -4.15056

-2.01617 -4.32765
-2.02389 -3.9021

-2.23712 -3.9021
-2.23473 -3.81903

-2.22517 -3.48751
-2.23473 -3.81903

-2.22486 -3.47654
-2.22517 -3.48751

-2.02449 -3.86856
-2.0316 -3.47654

-2.02389 -3.9021
-2.02449 -3.86856

-2.22486 -3.47654
-2.21562 -3.15598

-2.21259 -3.05099
-2.21562 -3.15598

-2.03405 -3.34125
-2.03931 -3.05099

-2.0316 -3.47654
-2.03405 -3.34125

-2.21259 -3.05099
-2.20606 -2.82445

-2.20033 -2.62544
-2.20606 -2.82445

-2.04361 -2.81393
-2.04702 -2.62544

-2.03931 -3.05099
-2.04361 -2.81393

-2.20033 -2.62544
-2.19651 -2.49292

-2.18806 -2.19989
-2.19651 -2.49292

-2.05316 -2.28662
-2.05473 -2.19989

-2.04702 -2.62544
-2.05316 -2.28662

-2.18806 -2.19989
-2.18695 -2.16139

-2.17739 -1.82987
-2.18695 -2.16139

-2.17579 -1.77433
-2.17739 -1.82987

-2.05473 -2.19989
-2.06245 -1.77433

-2.17579 -1.77433
-2.16784 -1.49834

-2.16353 -1.34878
-2.16784 -1.49834

-2.06272 -1.75931
-2.07016 -1.34878

-2.06245 -1.77433
-2.06272 -1.75931

-2.16353 -1.34878
-2.15828 -1.16681

-2.15126 -0.923228
-2.15828 -1.16681

-2.07227 -1.232
-2.07787 -0.923228

-2.07016 -1.34878
-2.07227 -1.232

-2.15126 -0.923228
-2.14872 -0.835281

-2.13917 -0.503753
-2.14872 -0.835281

-2.13899 -0.497676
-2.13917 -0.503753

-2.08183 -0.704682
-2.08558 -0.497676

-2.07787 -0.923228
-2.08183 -0.704682

-2.13899 -0.497676
-2.12961 -0.172225

-2.12673 -0.0721231
-2.12961 -0.172225

-2.09139 -0.177369
-2.09329 -0.0721231

-2.08558 -0.497676
-2.09139 -0.177369

-2.12673 -0.0721231
-2.12006 0.159303

-2.11446 0.35343
-2.12006 0.159303

-2.10094 0.349944
-2.10112 0.35343

-2.09329 -0.0721231
-2.10094 0.349944

-2.11446 0.35343
-2.1105 0.630043

-2.10112 0.35343
-2.1105 0.630043

-2.1105 0.877257
-2.11643 1.20453

-2.10094 0.822359
-2.1105 0.877257

-2.09139 1.15389
-2.10094 0.822359

-2.08993 1.20453
-2.09139 1.15389

-2.12006 1.40457
-2.12414 1.63009

-2.11643 1.20453
-2.12006 1.40457

-2.08993 1.20453
-2.08183 1.48542

-2.07766 1.63009
-2.08183 1.48542

-2.12961 1.93188
-2.13185 2.05564

-2.12414 1.63009
-2.12961 1.93188

-2.07766 1.63009
-2.07227 1.81694

-2.06539 2.05564
-2.07227 1.81694

-2.13917 2.4592
-2.13957 2.48119

-2.13185 2.05564
-2.13917 2.4592

-2.06539 2.05564
-2.06272 2.14847

-2.05316 2.48
-2.06272 2.14847

-2.05313 2.48119
-2.05316 2.48

-2.13957 2.48119
-2.14728 2.90675

-2.05313 2.48119
-2.04361 2.81153

-2.04086 2.90675
-2.04361 2.81153

-2.14872 2.98651
-2.15499 3.3323

-2.14728 2.90675
-2.14872 2.98651

-2.04086 2.90675
-2.03405 3.14306

-2.0286 3.3323
-2.03405 3.14306

-2.15828 3.51382
-2.1627 3.75785

-2.15499 3.3323
-2.15828 3.51382

-2.0286 3.3323
-2.02449 3.47458

-2.01633 3.75785
-2.02449 3.47458

-2.16784 4.04114
-2.17041 4.1834

-2.1627 3.75785
-2.16784 4.04114

-2.01633 3.75785
-2.01494 3.80611

-2.00538 4.13764
-2.01494 3.80611

-2.00406 4.1834
-2.00538 4.13764

-2.17739 4.56845
-2.17813 4.60896

-2.17041 4.1834
-2.17739 4.56845

-2.00406 4.1834
-1.99583 4.46917

-1.9918 4.60896
-1.99583 4.46917

-2.17813 4.60896
-2.18584 5.03451

-1.9918 4.60896
-1.98627 4.8007

-1.97953 5.03451
-1.98627 4.8007

-2.18695 5.09576
-2.19355 5.46006

-2.18584 5.03451
-2.18695 5.09576

-1.97953 5.03451
-1.97671 5.13222

-1.96726 5.46006
-1.97671 5.13222

-2.19651 5.62307
-2.20126 5.88561

-2.19355 5.46006
-2.19651 5.62307

-1.96726 5.46006
-1.96716 5.46375

-1.9576 5.79528
-1.96716 5.46375

-1.955 5.88561
-1.9576 5.79528

-2.20606 6.15039
-2.20898 6.31117

-2.20126 5.88561
-2.20606 6.15039

-1.955 5.88561
-1.94804 6.12681

-1.94273 6.31117
-1.94804 6.12681

-2.21562 6.6777
-2.21669 6.73672

-2.20898 6.31117
-2.21562 6.6777

-1.94273 6.31117
-1.93849 6.45834

-1.93046 6.73672
-1.93849 6.45834

-2.21669 6.73672
-2.2244 7.16227

-1.93046 6.73672
-1.92893 6.78986

-1.91938 7.12139
-1.92893 6.78986

-1.9182 7.16227
-1.91938 7.12139

-2.22517 7.20501
-2.23211 7.58782

-2.2244 7.16227
-2.22517 7.20501

-1.9182 7.16227
-1.90982 7.45292

-1.90593 7.58782
-1.90982 7.45292

-2.23473 7.73233
-2.23982 8.01338

-2.23211 7.58782
-2.23473 7.73233

-1.90593 7.58782
-1.90026 7.78445

-1.89366 8.01338
-1.90026 7.78445

-2.24429 8.25964
-2.24754 8.43893

-2.23982 8.01338
-2.24429 8.25964

-1.89366 8.01338
-1.89071 8.11598

-1.8814 8.43893
-1.89071 8.11598

-2.25384 8.78695
-2.25525 8.86448

-2.24754 8.43893
-2.25384 8.78695

-1.8814 8.43893
-1.88115 8.4475

-1.87159 8.77903
-1.88115 8.4475

-1.86913 8.86448
-1.87159 8.77903

-2.25525 8.86448
-2.26296 9.29003

-1.86913 8.86448
-1.86204 9.11056

-1.85687 9.29003
-1.86204 9.11056

-2.2634 9.31427
-2.27067 9.71559

-2.26296 9.29003
-2.2634 9.31427

-1.85687 9.29003
-1.85248 9.44209

-1.8446 9.71559
-1.85248 9.44209

-2.27295 9.84158
-2.27838 10.1411

-2.27067 9.71559
-2.27295 9.84158

-1.8446 9.71559
-1.84293 9.77362

-1.83337 10.1051
-1.84293 9.77362

-1.83233 10.1411
-1.83337 10.1051

-2.28251 10.3689
-2.2861 10.5667

-2.27838 10.1411
-2.28251 10.3689

-1.83233 10.1411
-1.82381 10.4367

-1.82007 10.5667
-1.82381 10.4367

-2.29207 10.8962
-2.29381 10.9922

-2.2861 10.5667
-2.29207 10.8962

-1.82007 10.5667
-1.81426 10.7682

-1.8078 10.9922
-1.81426 10.7682

-2.29381 10.9922
-2.30152 11.4178

-1.8078 10.9922
-1.8047 11.0997

-1.79553 11.4178
-1.8047 11.0997

-2.30162 11.4235
-2.30923 11.8434

-2.30152 11.4178
-2.30162 11.4235

-1.79553 11.4178
-1.79515 11.4313

-1.78559 11.7628
-1.79515 11.4313

-1.78327 11.8434
-1.78559 11.7628

-2.31118 11.9508
-2.31694 12.2689

-2.30923 11.8434
-2.31118 11.9508

-1.78327 11.8434
-1.77603 12.0943

-1.771 12.2689
-1.77603 12.0943

-2.32074 12.4781
-2.32466 12.6945

-2.31694 12.2689
-2.32074 12.4781

-1.771 12.2689
-1.76648 12.4258

-1.75873 12.6945
-1.76648 12.4258

-2.33029 13.0055
-2.33237 13.12

-2.32466 12.6945
-2.33029 13.0055

-1.75873 12.6945
-1.75692 12.7574

-1.74736 13.0889
-1.75692 12.7574

-1.74647 13.12
-1.74736 13.0889

-2.33985 13.5328
-2.34008 13.5456

-2.33237 13.12
-2.33985 13.5328

-1.74647 13.12
-1.73781 13.4204

-1.7342 13.5456
-1.73781 13.4204

-2.34008 13.5456
-2.34779 13.9711

-1.7342 13.5456
-1.72825 13.752

-1.72193 13.9711
-1.72825 13.752

-2.3494 14.0601
-2.3555 14.3967

-2.34779 13.9711
-2.3494 14.0601

-1.72193 13.9711
-1.7187 14.0835

-1.70967 14.3967
-1.7187 14.0835

-2.35896 14.5874
-2.36322 14.8222

-2.3555 14.3967
-2.35896 14.5874

-1.70967 14.3967
-1.70914 14.415

-1.69958 14.7465
-1.70914 14.415

-1.6974 14.8222
-1.69958 14.7465

-2.36852 15.1147
-2.37093 15.2478

-2.36322 14.8222
-2.36852 15.1147

-1.6974 14.8222
-1.69003 15.0781

-1.68514 15.2478
-1.69003 15.0781

-2.37807 15.642
-2.37864 15.6733

-2.37093 15.2478
-2.37807 15.642

-1.68514 15.2478
-1.68047 15.4096

-1.67287 15.6733
-1.68047 15.4096

-2.37864 15.6733
-2.38635 16.0989

-1.67287 15.6733
-1.67091 15.7411

-1.66136 16.0727
-1.67091 15.7411

-1.6606 16.0989
-1.66136 16.0727

-2.38763 16.1693
-2.39406 16.5244

-2.38635 16.0989
-2.38763 16.1693

-1.6606 16.0989
-1.6518 16.4042

-1.64834 16.5244
-1.6518 16.4042

-2.39719 16.6966
-2.40178 16.95

-2.39406 16.5244
-2.39719 16.6966

-1.64834 16.5244
-1.64225 16.7357

-1.63607 16.95
-1.64225 16.7357

-2.40674 17.224
-2.40949 17.3755

-2.40178 16.95
-2.40674 17.224

-1.63607 16.95
-1.63269 17.0672

-1.6238 17.3755
-1.63269 17.0672

-2.4163 17.7513
-2.4172 17.8011

-2.40949 17.3755
-2.4163 17.7513

-1.6238 17.3755
-1.62313 17.3988

-1.61358 17.7303
-1.62313 17.3988

-1.61154 17.8011
-1.61358 17.7303

-2.4172 17.8011
-2.42491 18.2266

-1.61154 17.8011
-1.60402 18.0618

-1.59927 18.2266
-1.60402 18.0618

-2.42585 18.2786
-2.43262 18.6522

-2.42491 18.2266
-2.42585 18.2786

-1.59927 18.2266
-1.59446 18.3933

-1.587 18.6522
-1.59446 18.3933

-2.43541 18.8059
-2.44034 19.0777

-2.43262 18.6522
-2.43541 18.8059

-1.587 18.6522
-1.58491 18.7249

-1.57535 19.0564
-1.58491 18.7249

-1.57474 19.0777
-1.57535 19.0564

-2.44497 19.3332
-2.44805 19.5033

-2.44034 19.0777
-2.44497 19.3332

-1.57474 19.0777
-1.5658 19.3879

-1.56247 19.5033
-1.5658 19.3879

-2.45452 19.8605
-2.45576 19.9288

-2.44805 19.5033
-2.45452 19.8605

-1.56247 19.5033
-1.55624 19.7195

-1.5502 19.9288
-1.55624 19.7195

-2.45576 19.9288
-2.46347 20.3544

-1.5502 19.9288
-1.54668 20.051

-1.53794 20.3544
-1.54668 20.051

-2.46408 20.3878
-2.47118 20.78

-2.46347 20.3544
-2.46408 20.3878

-1.53794 20.3544
-1.53713 20.3825

-1.52757 20.714
-1.53713 20.3825

-1.52567 20.78
-1.52757 20.714

-2.47363 20.9152
-2.4789 21.2055

-2.47118 20.78
-2.47363 20.9152

-1.52567 20.78
-1.51802 21.0456

-1.51341 21.2055
-1.51802 21.0456

-2.48319 21.4425
-2.48661 21.6311

-2.4789 21.2055
-2.48319 21.4425

-1.51341 21.2055
-1.50846 21.3771

-1.50114 21.6311
-1.50846 21.3771

-2.49275 21.9698
-2.49432 22.0566

-2.48661 21.6311
-2.49275 21.9698

-1.50114 21.6311
-1.4989 21.7086

-1.48935 22.0402
-1.4989 21.7086

-1.48887 22.0566
-1.48935 22.0402

-2.49432 22.0566
-2.50203 22.4822

-1.48887 22.0566
-1.47979 22.3717

-1.47661 22.4822
-1.47979 22.3717

-2.5023 22.4971
-2.50975 22.9077

-2.50203 22.4822
-2.5023 22.4971

-1.47661 22.4822
-1.47023 22.7032

-1.46434 22.9077
-1.47023 22.7032

-2.51186 23.0244
-2.51746 23.3333

-2.50975 22.9077
-2.51186 23.0244

-1.46434 22.9077
-1.46068 23.0347

-1.45207 23.3333
-1.46068 23.0347

-2.52142 23.5517
-2.52517 23.7588

-2.51746 23.3333
-2.52142 23.5517

-1.45207 23.3333
-1.45112 23.3663

-1.44157 23.6978
-1.45112 23.3663

-1.43981 23.7588
-1.44157 23.6978

-2.53097 24.079
-2.53288 24.1844

-2.52517 23.7588
-2.53097 24.079

-1.43981 23.7588
-1.43201 24.0293

-1.42754 24.1844
-1.43201 24.0293

-2.54053 24.6063
-2.54059 24.6099

-2.53288 24.1844
-2.54053 24.6063

-1.42754 24.1844
-1.42245 24.3609

-1.41527 24.6099
-1.42245 24.3609

-2.54059 24.6099
-2.54831 25.0355

-1.41527 24.6099
-1.4129 24.6924

-1.40334 25.0239
-1.4129 24.6924

-1.40301 25.0355
-1.40334 25.0239

-2.55008 25.1337
-2.55602 25.461

-2.54831 25.0355
-2.55008 25.1337

-1.40301 25.0355
-1.39378 25.3554

-1.39074 25.461
-1.39378 25.3554

-2.55964 25.661
-2.56373 25.8866

-2.55602 25.461
-2.55964 25.661

-1.39074 25.461
-1.38423 25.687

-1.37847 25.8866
-1.38423 25.687

-2.5692 26.1883
-2.57144 26.3121

-2.56373 25.8866
-2.5692 26.1883

-1.37847 25.8866
-1.37467 26.0185

-1.36621 26.3121
-1.37467 26.0185

-2.57875 26.7156
-2.57915 26.7377

-2.57144 26.3121
-2.57875 26.7156

-1.36621 26.3121
-1.36512 26.35

-1.35556 26.6815
-1.36512 26.35

-1.35394 26.7377
-1.35556 26.6815

-2.57915 26.7377
-2.58687 27.1632

-1.35394 26.7377
-1.346 27.0131

-1.34168 27.1632
-1.346 27.0131

-2.58831 27.2429
-2.59458 27.5888

-2.58687 27.1632
-2.58831 27.2429

-1.34168 27.1632
-1.33645 27.3446

-1.32941 27.5888
-1.33645 27.3446

-2.59787 27.7702
-2.60229 28.0143

-2.59458 27.5888
-2.59787 27.7702

-1.32941 27.5888
-1.32689 27.6761

-1.31734 28.0077
-1.32689 27.6761

-1.31714 28.0143
-1.31734 28.0077

-2.60742 28.2975
-2.61 28.4399

-2.60229 28.0143
-2.60742 28.2975

-1.31714 28.0143
-1.30778 28.3392

-1.30488 28.4399
-1.30778 28.3392

-2.61698 28.8248
-2.61771 28.8655

-2.61 28.4399
-2.61698 28.8248

-1.30488 28.4399
-1.29822 28.6707

-1.29261 28.8655
-1.29822 28.6707

-2.61771 28.8655
-2.62543 29.291

-1.29261 28.8655
-1.28867 29.0022

-1.28034 29.291
-1.28867 29.0022

-2.62653 29.3522
-2.63314 29.7166

-2.62543 29.291
-2.62653 29.3522

-1.28034 29.291
-1.27911 29.3338

-1.26955 29.6653
-1.27911 29.3338

-1.26808 29.7166
-1.26955 29.6653

-2.63609 29.8795
-2.64085 30.1421

-2.63314 29.7166
-2.63609 29.8795

-1.26808 29.7166
-1.26 29.9968

-1.25581 30.1421
-1.26 29.9968

-2.64565 30.4068
-2.64856 30.5677

-2.64085 30.1421
-2.64565 30.4068

-1.25581 30.1421
-1.25044 30.3284

-1.24354 30.5677
-1.25044 30.3284

-2.6552 30.9341
-2.65627 30.9932

-2.64856 30.5677
-2.6552 30.9341

-1.24354 30.5677
-1.24089 30.6599

-1.23133 30.9914
-1.24089 30.6599

-1.23128 30.9932
-1.23133 30.9914

-2.65627 30.9932
-2.66399 31.4188

-1.23128 30.9932
-1.22177 31.3229

-1.21901 31.4188
-1.22177 31.3229

-2.66476 31.4614
-2.6717 31.8443

-2.66399 31.4188
-2.66476 31.4614

-1.21901 31.4188
-1.21222 31.6545

-1.20674 31.8443
-1.21222 31.6545

-2.67432 31.9887
-2.67941 32.2699

-2.6717 31.8443
-2.67432 31.9887

-1.20674 31.8443
-1.20266 31.986

-1.19448 32.2699
-1.20266 31.986

-2.68387 32.516
-2.68712 32.6954

-2.67941 32.2699
-2.68387 32.516

-1.19448 32.2699
-1.1931 32.3175

-1.18355 32.6491
-1.1931 32.3175

-1.18221 32.6954
-1.18355 32.6491

-2.69343 33.0434
-2.69483 33.121

-2.68712 32.6954
-2.69343 33.0434

-1.18221 32.6954
-1.17399 32.9806

-1.16995 33.121
-1.17399 32.9806

-2.69483 33.121
-2.70255 33.5465

-1.16995 33.121
-1.16444 33.3121

-1.15768 33.5465
-1.16444 33.3121

-2.70298 33.5707
-2.71026 33.9721

-2.70255 33.5465
-2.70298 33.5707

-1.15768 33.5465
-1.15488 33.6436

-1.14541 33.9721
-1.15488 33.6436

-2.71254 34.098
-2.71797 34.3976

-2.71026 33.9721
-2.71254 34.098

-1.14541 33.9721
-1.14532 33.9752

-1.13577 34.3067
-1.14532 33.9752

-1.13315 34.3976
-1.13577 34.3067

-2.7221 34.6253
-2.72568 34.8232

-2.71797 34.3976
-2.7221 34.6253

-1.13315 34.3976
-1.12621 34.6382

-1.12088 34.8232
-1.12621 34.6382

-2.73165 35.1526
-2.73339 35.2487

-2.72568 34.8232
-2.73165 35.1526

-1.12088 34.8232
-1.11666 34.9698

-1.10861 35.2487
-1.11666 34.9698

-2.73339 35.2487
-2.74111 35.6743

-1.10861 35.2487
-1.1071 35.3013

-1.09754 35.6328
-1.1071 35.3013

-1.09635 35.6743
-1.09754 35.6328

-2.74121 35.6799
-2.74882 36.0998

-2.74111 35.6743
-2.74121 35.6799

-1.09635 35.6743
-1.08799 35.9643

-1.08408 36.0998
-1.08799 35.9643

-2.75076 36.2072
-2.75653 36.5254

-2.74882 36.0998
-2.75076 36.2072

-1.08408 36.0998
-1.07843 36.2959

-1.07181 36.5254
-1.07843 36.2959

-2.76032 36.7345
-2.76424 36.951

-2.75653 36.5254
-2.76032 36.7345

-1.07181 36.5254
-1.06887 36.6274

-1.05955 36.951
-1.06887 36.6274

-2.76988 37.2619
-2.77195 37.3765

-2.76424 36.951
-2.76988 37.2619

-1.05955 36.951
-1.05932 36.9589

-1.04976 37.2904
-1.05932 36.9589

-1.04728 37.3765
-1.04976 37.2904

-2.77943 37.7892
-2.77967 37.8021

-2.77195 37.3765
-2.77943 37.7892

-1.04728 37.3765
-1.04021 37.622

-1.03501 37.8021
-1.04021 37.622

-2.77967 37.8021
-2.78738 38.2276

-1.03501 37.8021
-1.03065 37.9535

-1.02275 38.2276
-1.03065 37.9535

-2.78899 38.3165
-2.79509 38.6532

-2.78738 38.2276
-2.78899 38.3165

-1.02275 38.2276
-1.02109 38.285

-1.01154 38.6166
-1.02109 38.285

-1.01048 38.6532
-1.01154 38.6166

-2.79855 38.8438
-2.8028 39.0787

-2.79509 38.6532
-2.79855 38.8438

-1.01048 38.6532
-1.00198 38.9481

-0.998215 39.0787
-1.00198 38.9481

-2.8081 39.3711
-2.81052 39.5043

-2.8028 39.0787
-2.8081 39.3711

-0.998215 39.0787
-0.992425 39.2796

-0.985949 39.5043
-0.992425 39.2796

-2.81766 39.8984
-2.81823 39.9298

-2.81052 39.5043
-2.81766 39.8984

-0.985949 39.5043
-0.982868 39.6111

-0.973683 39.9298
-0.982868 39.6111

-2.81823 39.9298
-2.82594 40.3554

-0.973683 39.9298
-0.973312 39.9427

-0.963756 40.2742
-0.973312 39.9427

-0.961416 40.3554
-0.963756 40.2742

-2.82721 40.4257
-2.83365 40.7809

-2.82594 40.3554
-2.82721 40.4257

-0.961416 40.3554
-0.9542 40.6057

-0.94915 40.7809
-0.9542 40.6057

-2.83677 40.953
-2.84136 41.2065

-2.83365 40.7809
-2.83677 40.953

-0.94915 40.7809
-0.944644 40.9373

-0.936883 41.2065
-0.944644 40.9373

-2.84633 41.4804
-2.84908 41.632

-2.84136 41.2065
-2.84633 41.4804

-0.936883 41.2065
-0.935087 41.2688

-0.925531 41.6003
-0.935087 41.2688

-0.924617 41.632
-0.925531 41.6003

-2.85588 42.0077
-2.85679 42.0576

-2.84908 41.632
-2.85588 42.0077

-0.924617 41.632
-0.915975 41.9318

-0.91235 42.0576
-0.915975 41.9318

-2.85679 42.0576
-2.8645 42.4831

-0.91235 42.0576
-0.906419 42.2634

-0.900084 42.4831
-0.906419 42.2634

-2.86544 42.535
-2.87221 42.9087

-2.8645 42.4831
-2.86544 42.535

-0.900084 42.4831
-0.896863 42.5949

-2.875 43.0623
-2.87992 43.3342

-2.87221 42.9087
-2.875 43.0623

-2.88455 43.5896
-2.88764 43.7598

-2.87992 43.3342
-2.88455 43.5896

-2.89411 44.1169
-2.89535 44.1853

-2.88764 43.7598
-2.89411 44.1169

-2.89535 44.1853
-2.90306 44.6109

-2.90366 44.6442
-2.91077 45.0365

-2.90306 44.6109
-2.90366 44.6442

-2.91322 45.1716
-2.91848 45.462

-2.91077 45.0365
-2.91322 45.1716

-2.92278 45.6989
-2.9262 45.8876

-2.91848 45.462
-2.92278 45.6989

-2.93233 46.2262
-2.93391 46.3131

-2.9262 45.8876
-2.93233 46.2262

-2.93391 46.3131
-2.94162 46.7387

-2.94189 46.7535
-2.94933 47.1642

-2.94162 46.7387
-2.94189 46.7535

-2.95144 47.2808
-2.95704 47.5898

-2.94933 47.1642
-2.95144 47.2808

-2.961 47.8081
-2.96476 48.0153

-2.95704 47.5898
-2.961 47.8081

-2.97056 48.3354
-2.97247 48.4409

-2.96476 48.0153
-2.97056 48.3354

-2.98011 48.8627
-2.98018 48.8664

-2.97247 48.4409
-2.98011 48.8627

-2.98018 48.8664
-2.98789 49.292

-2.98967 49.3901
-2.9956 49.7175

-2.98789 49.292
-2.98967 49.3901

-2.99923 49.9174
-3.00332 50.1431

-2.9956 49.7175
-2.99923 49.9174

-3.00878 50.4447
-3.01103 50.5686

-3.00332 50.1431
-3.00878 50.4447

-3.01834 50.972
-3.01874 50.9942

-3.01103 50.5686
-3.01834 50.972

-3.01874 50.9942
-3.02645 51.4197

-3.02789 51.4993
-3.03416 51.8453

-3.02645 51.4197
-3.02789 51.4993

-3.03745 52.0266
-3.04188 52.2708

-3.03416 51.8453
-3.03745 52.0266

-3.04701 52.5539
-3.04959 52.6964

-3.04188 52.2708
-3.04701 52.5539

-3.05656 53.0812
-3.0573 53.122

-3.04959 52.6964
-3.05656 53.0812

-3.0573 53.122
-3.06501 53.5475

-3.06612 53.6086
-3.07272 53.9731

-3.06501 53.5475
-3.06612 53.6086

-3.07568 54.1359
-3.08044 54.3986

-3.07272 53.9731
-3.07568 54.1359

-3.08523 54.6632
-3.08815 54.8242

-3.08044 54.3986
-3.08523 54.6632

-3.09479 55.1905
-3.09586 55.2497

-3.08815 54.8242
-3.09479 55.1905

-3.09586 55.2497
-3.10357 55.6753

-3.10434 55.7178
-3.11128 56.1008

-3.10357 55.6753
-3.10434 55.7178


==> figdata/s4_ball_A.dat <==
x y
2.89729 2.42643
3.24452 12.2341
0.305203 10.5865
3.6469 7.29285
3.35204 7.49228
4.95866 8.62813
2.00939 3.31833
4.85528 11.1944
0.817028 5.68997
3.51297 5.1252
5.09993 8.36433
1.00548 9.91453
0.914368 10.4833
3.93579 9.51837
4.59934 6.98876
3.76141 9.77727
0.363703 9.71633
0.622451 8.94688
1.36615 2.92476
3.72484 9.83905
-0.991469 7.36967
5.33372 6.43696
2.22562 10.4611
5.14261 9.40076
0.78002 6.98395
4.59741 8.76326
0.696201 8.11803
-0.158004 10.3135
1.37225 12.9966
0.983464 6.97321
-0.558032 7.34941
2.69433 9.5392
-0.332703 8.80835
3.26777 3.71765
3.70747 2.07131
5.14544 5.9523
4.37191 7.09696
1.59781 2.20831
4.08117 4.56169
1.30732 3.54582
-1.17783 10.4942
1.58277 3.86658
5.12127 4.43015
1.7923 11.5188
-0.659045 7.2816
-0.406944 7.16056
0.0602986 4.0935
2.50424 9.85681
1.91789 2.34834
4.53937 9.74103
3.26461 10.1698
-0.166191 10.8818
1.19405 8.18319
-1.2089 7.76385
-0.870887 6.93254
2.33658 9.61297
1.20766 5.56974
3.52954 4.24233
4.7169 9.4536
-0.650016 6.71305
1.94096 5.08154
1.17039 11.7999
4.20691 5.90514
2.62087 12.1919
2.17624 10.2466
-1.27687 8.67174
1.64506 10.017
0.51935 11.8095
0.793933 2.90401
4.1953 5.03257
-1.62374 5.59936
1.7818 2.17546
4.44651 4.27455
-0.306096 10.7497
4.49643 5.0953
2.44857 3.35406
4.01566 3.7356
3.51862 7.21662
1.76303 3.92733
-0.885432 11.5526
4.42843 5.70077
1.33062 2.27105
2.27705 10.1271
-0.543279 9.18065
2.70092 8.98888
1.33271 5.08105
2.57605 9.39707
4.03634 9.05958
-0.381981 7.51153
2.09037 9.5205
-0.881442 5.69457
5.04174 9.01323
-0.719357 6.13648
3.08494 9.63313
4.40438 10.6984
0.918702 7.56565
0.025563 6.05317
4.38122 3.53463
0.592914 4.36357
3.44458 11.0977
4.53117 9.36056
0.961427 9.4509
0.3586 4.26797
0.726726 5.55566
-0.275164 6.52578
-0.935058 7.82195
0.820782 5.30703
3.89048 4.5857
2.71083 10.9934
0.990331 10.4723
3.92452 4.21718
5.42988 6.53552
3.97655 6.36647
1.13913 11.1776
1.13207 10.3424
4.98187 7.83345
1.19385 9.98803
2.65918 8.31493
2.0893 10.749
0.591605 5.57867
1.69435 10.3215
4.42235 4.32899
4.27129 5.95353
3.64471 5.94072


==> figdata/s4_ball_B.dat <==
x y
-1.27182 -1.89203
-0.537701 -1.57527
-3.07424 9.33972
-3.57878 8.68154
3.73764 -1.00269
-4.21401 6.171
9.64596 14.9176
7.08263 14.4956
-4.07395 14.1693
7.03606 1.73804
4.25378 13.2081
4.96765 -1.76842
-0.58396 -3.22818
5.44912 -1.62246
3.61255 -3.00266
2.13283 17.379
7.97671 9.25796
9.90497 3.99713
1.95637 -2.57765
6.5605 8.32096
-3.64424 7.64512
0.680011 -2.60055
8.95533 6.51741
2.02868 13.1353
4.92451 -0.640635
8.51049 9.2387
3.87329 12.8136
1.78672 -2.1613
5.96199 14.5504
1.52761 13.7309
-0.535487 -1.34974
7.43034 17.1602
-1.15322 -0.777807
-3.31501 5.13317
5.74139 -2.11468
8.22803 2.12689
2.45436 -2.18095
-2.82013 4.19021
4.54907 -3.97118
5.18283 13.7573
0.299868 15.7921
-2.16046 14.1715
6.24729 12.9291
-1.55519 14.1441
-3.38008 11.3162
-0.676668 -0.1954
4.41418 15.5624
-2.72977 -0.780446
4.99285 16.235
-2.06961 -2.18038
-5.02232 9.51578
6.85788 1.96805
-4.8702 18.2103
1.40791 15.3082
3.57322 13.4921
0.91144 15.5416
6.74292 -1.31252
3.40681 19.2309
3.94118 15.247
5.1191 18.4487
-3.00839 3.0827
-1.24249 17.6834
1.21528 -2.28276
7.68624 8.88076
-0.337108 15.4664
2.76312 14.6918
-4.47099 9.71052
-2.39971 14.2662
6.32481 0.200237
-0.661632 -1.87789
1.83587 15.8106
1.25128 -1.73716
6.24156 2.7995
-0.84957 -1.29862
7.23525 6.42224
9.73701 5.11149
7.98533 10.5249
4.07146 -0.229422
3.86746 13.7998
6.27552 8.11773
8.0345 3.89046
-0.457755 16.4674
9.1962 10.291
8.3371 13.3144
-5.53662 5.46512
5.68583 14.9396
-3.6168 10.7764
5.50416 -0.659689
-1.17411 16.9052
7.98797 1.83292
5.47138 12.8123
6.58009 14.9662
6.55425 7.86013
3.71595 -1.267
7.44514 6.54836
5.53225 13.2386
8.62256 12.5098
7.83134 5.62518
7.59156 13.6547
6.4058 16.0652
8.62547 6.16251
-4.80087 5.51031
-2.6465 11.1051
9.07322 7.25285
4.69655 2.50597
4.58433 13.5194
6.46896 12.5236
-2.71334 15.2236
7.21491 0.910503
-3.27753 10.0142
8.02408 2.63829
9.23823 9.14308
-5.18376 12.1324
0.465069 -4.45623
7.34805 5.07372
-0.756607 -1.09736


==> figdata/s4_ball_boundary.dat <==
x y
1.18137 1.35832
1.12917 1.3933

1.25053 1.32473
1.18137 1.35832

1.31969 1.316
1.25053 1.32473

1.38885 1.316
1.31969 1.316

1.45801 1.316
1.38885 1.316

1.52717 1.316
1.45801 1.316

1.59632 1.316
1.52717 1.316

1.66548 1.316
1.59632 1.316

1.73464 1.316
1.66548 1.316

1.8038 1.316
1.73464 1.316

1.87296 1.316
1.8038 1.316

1.94212 1.316
1.87296 1.316

2.01128 1.316
1.94212 1.316

2.08044 1.316
2.01128 1.316

2.1496 1.316
2.08044 1.316

2.21876 1.316
2.1496 1.316

2.28792 1.316
2.21876 1.316

2.35708 1.316
2.28792 1.316

2.42624 1.316
2.35708 1.316

2.49539 1.316
2.42624 1.316

2.56455 1.316
2.49539 1.316

2.63371 1.316
2.56455 1.316

2.70287 1.316
2.63371 1.316

2.77203 1.316
2.70287 1.316

2.84119 1.316
2.77203 1.316

2.91035 1.316
2.84119 1.316

2.97951 1.316
2.91035 1.316

3.04867 1.34428
2.97951 1.316

3.11783 1.38626
3.04867 1.34428

3.12833 1.3933
3.11783 1.38626

0.973891 1.49735
0.970843 1.49939

1.04305 1.45101
0.973891 1.49735

1.11221 1.40466
1.04305 1.45101

1.12917 1.3933
1.11221 1.40466

3.12833 1.3933
3.18699 1.4326

3.25615 1.47895
3.18699 1.4326

3.28666 1.49939
3.25615 1.47895

0.835573 1.59003
0.812514 1.60548

0.904732 1.54369
0.835573 1.59003

0.970843 1.49939
0.904732 1.54369

3.28666 1.49939
3.32531 1.52529

3.39446 1.57163
3.32531 1.52529

3.44498 1.60548
3.39446 1.57163

0.697254 1.68271
0.654185 1.71157

0.766414 1.63637
0.697254 1.68271

0.812514 1.60548
0.766414 1.63637

3.44498 1.60548
3.46362 1.61797

3.53278 1.66431
3.46362 1.61797

3.60194 1.71065
3.53278 1.66431

3.60331 1.71157
3.60194 1.71065

0.558936 1.77539
0.495856 1.81765

0.628095 1.72905
0.558936 1.77539

0.654185 1.71157
0.628095 1.72905

3.60331 1.71157
3.6711 1.75699

3.74026 1.80333
3.6711 1.75699

3.76164 1.81765
3.74026 1.80333

0.351458 1.91441
0.337527 1.92374

0.420617 1.86807
0.351458 1.91441

0.489777 1.82173
0.420617 1.86807

0.495856 1.81765
0.489777 1.82173

3.76164 1.81765
3.80942 1.84967

3.87858 1.89601
3.80942 1.84967

3.91997 1.92374
3.87858 1.89601

0.21314 2.00709
0.179198 2.02983

0.282299 1.96075
0.21314 2.00709

0.337527 1.92374
0.282299 1.96075

3.91997 1.92374
3.94774 1.94235

4.0169 1.98869
3.94774 1.94235

4.0783 2.02983
4.0169 1.98869

0.0748211 2.09977
0.0208685 2.13592

0.14398 2.05343
0.0748211 2.09977

0.179198 2.02983
0.14398 2.05343

4.0783 2.02983
4.08606 2.03503

4.15522 2.08137
4.08606 2.03503

4.22438 2.12771
4.15522 2.08137

4.23663 2.13592
4.22438 2.12771

0.00566188 2.15896
-0.0491541 2.24201

0.0208685 2.13592
0.00566188 2.15896

4.23663 2.13592
4.29354 2.22214

4.30665 2.24201
4.29354 2.22214

-0.0634974 2.26521
-0.114736 2.3481

-0.0491541 2.24201
-0.0634974 2.26521

4.30665 2.24201
4.36269 2.33267

4.37224 2.3481
4.36269 2.33267

-0.132657 2.37709
-0.180319 2.45419

-0.114736 2.3481
-0.132657 2.37709

4.37224 2.3481
4.43185 2.44454

4.43782 2.45419
4.43185 2.44454

-0.201816 2.48896
-0.245901 2.56028

-0.180319 2.45419
-0.201816 2.48896

4.43782 2.45419
4.50101 2.55642

4.5034 2.56028
4.50101 2.55642

-0.270975 2.60084
-0.311483 2.66637

-0.245901 2.56028
-0.270975 2.60084

4.5034 2.56028
4.56898 2.66637

-0.340134 2.71271
-0.377066 2.77246

-0.311483 2.66637
-0.340134 2.71271

4.56898 2.66637
4.57017 2.66829

4.63456 2.77246
4.57017 2.66829

-0.409294 2.82459
-0.442648 2.87854

-0.377066 2.77246
-0.409294 2.82459

4.63456 2.77246
4.63933 2.78017

4.70015 2.87854
4.63933 2.78017

-0.478453 2.93646
-0.50823 2.98463

-0.442648 2.87854
-0.478453 2.93646

4.70015 2.87854
4.70849 2.89204

4.76573 2.98463
4.70849 2.89204

-0.547612 3.04834
-0.573812 3.09072

-0.50823 2.98463
-0.547612 3.04834

4.76573 2.98463
4.77765 3.00392

4.83131 3.09072
4.77765 3.00392

-0.616771 3.16021
-0.639395 3.19681

-0.573812 3.09072
-0.616771 3.16021

4.83131 3.09072
4.84681 3.11579

4.89689 3.19681
4.84681 3.11579

-0.685931 3.27209
-0.704977 3.3029

-0.639395 3.19681
-0.685931 3.27209

4.89689 3.19681
4.91597 3.22767

4.96248 3.3029
4.91597 3.22767

-0.75509 3.38397
-0.770559 3.40899

-0.704977 3.3029
-0.75509 3.38397

4.96248 3.3029
4.98513 3.33954

5.02806 3.40899
4.98513 3.33954

-0.824249 3.49584
-0.836142 3.51508

-0.770559 3.40899
-0.824249 3.49584

5.02806 3.40899
5.05429 3.45142

5.09364 3.51508
5.05429 3.45142

-0.893408 3.60772
-0.901724 3.62117

-0.836142 3.51508
-0.893408 3.60772

5.09364 3.51508
5.12345 3.56329

5.15922 3.62117
5.12345 3.56329

-0.962568 3.71959
-0.967306 3.72726

-0.901724 3.62117
-0.962568 3.71959

5.15922 3.62117
5.19261 3.67517

5.22481 3.72726
5.19261 3.67517

-1.03173 3.83147
-1.03289 3.83335

-0.967306 3.72726
-1.03173 3.83147

5.22481 3.72726
5.26176 3.78704

5.29039 3.83335
5.26176 3.78704

-1.03289 3.83335
-1.09847 3.93943

5.29039 3.83335
5.33092 3.89892

5.35597 3.93943
5.33092 3.89892

-1.10089 3.94334
-1.16405 4.04552

-1.09847 3.93943
-1.10089 3.94334

5.35597 3.93943
5.40008 4.01079

5.42155 4.04552
5.40008 4.01079

-1.17005 4.05522
-1.22707 4.15161

-1.16405 4.04552
-1.17005 4.05522

5.42155 4.04552
5.46924 4.12267

5.47872 4.15161
5.46924 4.12267

-1.2392 4.17213
-1.26111 4.2577

-1.22707 4.15161
-1.2392 4.17213

5.47872 4.15161
5.51347 4.2577

-1.26111 4.2577
-1.28828 4.36379

5.51347 4.2577
5.5384 4.33383

5.54607 4.36379
5.5384 4.33383

-1.30836 4.44222
-1.31545 4.46988

-1.28828 4.36379
-1.30836 4.44222

5.54607 4.36379
5.57324 4.46988

-1.31545 4.46988
-1.34261 4.57597

5.57324 4.46988
5.6004 4.57597

-1.34261 4.57597
-1.36978 4.68206

5.6004 4.57597
5.60756 4.60392

5.62757 4.68206
5.60756 4.60392

-1.37752 4.71231
-1.39694 4.78815

-1.36978 4.68206
-1.37752 4.71231

5.62757 4.68206
5.65473 4.78815

-1.39694 4.78815
-1.42411 4.89423

5.65473 4.78815
5.67672 4.87401

5.6819 4.89423
5.67672 4.87401

-1.44668 4.9824
-1.45127 5.00032

-1.42411 4.89423
-1.44668 4.9824

5.6819 4.89423
5.70906 5.00032

-1.45127 5.00032
-1.47844 5.10641

5.70906 5.00032
5.73623 5.10641

-1.47844 5.10641
-1.5056 5.2125

5.73623 5.10641
5.74588 5.1441

5.7634 5.2125
5.74588 5.1441

-1.51584 5.25249
-1.53277 5.31859

-1.5056 5.2125
-1.51584 5.25249

5.7634 5.2125
5.79056 5.31859

-1.53277 5.31859
-1.55993 5.42468

5.79056 5.31859
5.81504 5.41419

5.81773 5.42468
5.81504 5.41419

-1.585 5.52258
-1.5871 5.53077

-1.55993 5.42468
-1.585 5.52258

5.81773 5.42468
5.84489 5.53077

-1.5871 5.53077
-1.61426 5.63686

5.84489 5.53077
5.87206 5.63686

-1.61426 5.63686
-1.64143 5.74295

5.87206 5.63686
5.8842 5.68428

5.89922 5.74295
5.8842 5.68428

-1.65416 5.79267
-1.66859 5.84904

-1.64143 5.74295
-1.65416 5.79267

5.89922 5.74295
5.92639 5.84904

-1.66859 5.84904
-1.69576 5.95512

5.92639 5.84904
5.95336 5.95437

5.95355 5.95512
5.95336 5.95437

-1.69576 5.95512
-1.72282 6.06121

5.95355 5.95512
5.98072 6.06121

-1.72332 6.06416
-1.74037 6.1673

-1.72282 6.06121
-1.72332 6.06416

5.98072 6.06121
5.99997 6.1673

-1.74037 6.1673
-1.747 6.27339

5.99997 6.1673
6.005 6.27339

-1.747 6.27339
-1.747 6.37948

6.005 6.27339
6.005 6.37948

-1.747 6.37948
-1.747 6.48557

6.005 6.37948
6.005 6.48557

-1.747 6.48557
-1.747 6.59166

6.005 6.48557
6.005 6.59166

-1.747 6.59166
-1.747 6.69775

6.005 6.59166
6.005 6.69775

-1.747 6.69775
-1.747 6.80384

6.005 6.69775
6.005 6.80384

-1.747 6.80384
-1.747 6.90993

6.005 6.80384
6.005 6.90993

-1.747 6.90993
-1.747 7.01601

6.005 6.90993
6.005 7.01601

-1.747 7.01601
-1.747 7.1221

6.005 7.01601
6.005 7.1221

-1.747 7.1221
-1.747 7.22819

6.005 7.1221
6.005 7.22819

-1.747 7.22819
-1.747 7.33428

6.005 7.22819
6.005 7.33428

-1.747 7.33428
-1.747 7.44037

6.005 7.33428
6.005 7.44037

-1.747 7.44037
-1.747 7.54646

6.005 7.44037
6.005 7.54646

-1.747 7.54646
-1.747 7.65255

6.005 7.54646
6.005 7.65255

-1.747 7.65255
-1.747 7.75864

6.005 7.65255
6.005 7.75864

-1.747 7.75864
-1.747 7.86473

6.005 7.75864
6.005 7.86473

-1.747 7.86473
-1.747 7.97081

6.005 7.86473
6.005 7.97081

-1.747 7.97081
-1.747 8.0769

6.005 7.97081
6.005 8.0769

-1.747 8.0769
-1.747 8.18299

6.005 8.0769
6.005 8.18299

-1.747 8.18299
-1.747 8.28908

6.005 8.18299
6.005 8.28908

-1.747 8.28908
-1.747 8.39517

6.005 8.28908
6.005 8.39517

-1.747 8.39517
-1.747 8.50126

6.005 8.39517
6.005 8.50126

-1.747 8.50126
-1.747 8.60735

6.005 8.50126
6.005 8.60735

-1.747 8.60735
-1.747 8.71344

6.005 8.60735
6.005 8.71344

-1.747 8.71344
-1.747 8.81953

6.005 8.71344
6.005 8.81953

-1.747 8.81953
-1.747 8.92562

6.005 8.81953
6.005 8.92562

-1.747 8.92562
-1.73851 9.0317

6.005 8.92562
5.99383 9.0317

-1.73851 9.0317
-1.72332 9.10119

-1.71513 9.13779
-1.72332 9.10119

5.99383 9.0317
5.97391 9.13779

-1.71513 9.13779
-1.68885 9.24388

5.95336 9.21806
5.94674 9.24388

5.97391 9.13779
5.95336 9.21806

-1.68885 9.24388
-1.66168 9.34997

5.94674 9.24388
5.91958 9.34997

-1.66168 9.34997
-1.65416 9.37934

-1.63452 9.45606
-1.65416 9.37934

5.91958 9.34997
5.89241 9.45606

-1.63452 9.45606
-1.60735 9.56215

5.8842 9.48815
5.86525 9.56215

5.89241 9.45606
5.8842 9.48815

-1.60735 9.56215
-1.585 9.64943

-1.58019 9.66824
-1.585 9.64943

5.86525 9.56215
5.83808 9.66824

-1.58019 9.66824
-1.55302 9.77433

5.81504 9.75824
5.81092 9.77433

5.83808 9.66824
5.81504 9.75824

-1.55302 9.77433
-1.52586 9.88042

5.81092 9.77433
5.78375 9.88042

-1.52586 9.88042
-1.51584 9.91952

-1.49869 9.98651
-1.51584 9.91952

5.78375 9.88042
5.75659 9.98651

-1.49869 9.98651
-1.47153 10.0926

5.74588 10.0283
5.72942 10.0926

5.75659 9.98651
5.74588 10.0283

-1.47153 10.0926
-1.44668 10.1896

-1.44436 10.1987
-1.44668 10.1896

5.72942 10.0926
5.70226 10.1987

-1.44436 10.1987
-1.41719 10.3048

5.67672 10.2984
5.67509 10.3048

5.70226 10.1987
5.67672 10.2984

-1.41719 10.3048
-1.39003 10.4109

5.67509 10.3048
5.64793 10.4109

-1.39003 10.4109
-1.37752 10.4597

-1.36286 10.5169
-1.37752 10.4597

5.64793 10.4109
5.62076 10.5169

-1.36286 10.5169
-1.3357 10.623

5.60756 10.5685
5.5936 10.623

5.62076 10.5169
5.60756 10.5685

-1.3357 10.623
-1.30853 10.7291

5.5936 10.623
5.56643 10.7291

-1.30853 10.7291
-1.30836 10.7298

-1.28137 10.8352
-1.30836 10.7298

5.56643 10.7291
5.53927 10.8352

-1.28137 10.8352
-1.2542 10.9413

5.5384 10.8386
5.50476 10.9413

5.53927 10.8352
5.5384 10.8386

-1.2542 10.9413
-1.2392 10.9999

-1.2111 11.0474
-1.2392 10.9999

5.50476 10.9413
5.47001 11.0474

-1.2111 11.0474
-1.17005 11.1168

-1.14737 11.1535
-1.17005 11.1168

5.46924 11.0498
5.40512 11.1535

5.47001 11.0474
5.46924 11.0498

-1.14737 11.1535
-1.10089 11.2287

-1.08179 11.2596
-1.10089 11.2287

5.40008 11.1616
5.33954 11.2596

5.40512 11.1535
5.40008 11.1616

-1.08179 11.2596
-1.03173 11.3406

-1.0162 11.3657
-1.03173 11.3406

5.33092 11.2735
5.27395 11.3657

5.33954 11.2596
5.33092 11.2735

-1.0162 11.3657
-0.962568 11.4524

-0.950622 11.4718
-0.962568 11.4524

5.26176 11.3854
5.20837 11.4718

5.27395 11.3657
5.26176 11.3854

-0.950622 11.4718
-0.893408 11.5643

-0.88504 11.5778
-0.893408 11.5643

5.19261 11.4973
5.14279 11.5778

5.20837 11.4718
5.19261 11.4973

-0.88504 11.5778
-0.824249 11.6762

-0.819457 11.6839
-0.824249 11.6762

5.12345 11.6091
5.07721 11.6839

5.14279 11.5778
5.12345 11.6091

-0.819457 11.6839
-0.75509 11.7881

-0.753875 11.79
-0.75509 11.7881

5.05429 11.721
5.01162 11.79

5.07721 11.6839
5.05429 11.721

-0.753875 11.79
-0.688293 11.8961

4.98513 11.8329
4.94604 11.8961

5.01162 11.79
4.98513 11.8329

-0.688293 11.8961
-0.685931 11.8999

-0.62271 12.0022
-0.685931 11.8999

4.91597 11.9448
4.88046 12.0022

4.94604 11.8961
4.91597 11.9448

-0.62271 12.0022
-0.616771 12.0118

-0.557128 12.1083
-0.616771 12.0118

4.84681 12.0566
4.81488 12.1083

4.88046 12.0022
4.84681 12.0566

-0.557128 12.1083
-0.547612 12.1237

-0.491546 12.2144
-0.547612 12.1237

4.77765 12.1685
4.74929 12.2144

4.81488 12.1083
4.77765 12.1685

-0.491546 12.2144
-0.478453 12.2356

-0.425963 12.3205
-0.478453 12.2356

4.70849 12.2804
4.68371 12.3205

4.74929 12.2144
4.70849 12.2804

-0.425963 12.3205
-0.409294 12.3474

-0.360381 12.4266
-0.409294 12.3474

4.63933 12.3923
4.61813 12.4266

4.68371 12.3205
4.63933 12.3923

-0.360381 12.4266
-0.340134 12.4593

-0.294799 12.5326
-0.340134 12.4593

4.57017 12.5041
4.55255 12.5326

4.61813 12.4266
4.57017 12.5041

-0.294799 12.5326
-0.270975 12.5712

-0.229217 12.6387
-0.270975 12.5712

4.50101 12.616
4.48697 12.6387

4.55255 12.5326
4.50101 12.616

-0.229217 12.6387
-0.201816 12.6831

-0.163634 12.7448
-0.201816 12.6831

4.43185 12.7279
4.42138 12.7448

4.48697 12.6387
4.43185 12.7279

-0.163634 12.7448
-0.132657 12.7949

-0.0980519 12.8509
-0.132657 12.7949

4.36269 12.8398
4.3558 12.8509

4.42138 12.7448
4.36269 12.8398

-0.0980519 12.8509
-0.0634974 12.9068

-0.0324696 12.957
-0.0634974 12.9068

4.29354 12.9516
4.29022 12.957

4.3558 12.8509
4.29354 12.9516

-0.0324696 12.957
0.00566188 13.0002

0.0611523 13.0631
0.00566188 13.0002

4.22438 13.0316
4.1966 13.0631

4.29022 12.957
4.22438 13.0316

0.0611523 13.0631
0.0748211 13.0722

0.14398 13.1186
0.0748211 13.0722

0.21314 13.1649
0.14398 13.1186

0.219481 13.1692
0.21314 13.1649

4.08606 13.1372
4.03827 13.1692

4.15522 13.0908
4.08606 13.1372

4.1966 13.0631
4.15522 13.0908

0.219481 13.1692
0.282299 13.2113

0.351458 13.2576
0.282299 13.2113

0.377811 13.2753
0.351458 13.2576

3.94774 13.2298
3.87994 13.2753

4.0169 13.1835
3.94774 13.2298

4.03827 13.1692
4.0169 13.1835

0.377811 13.2753
0.420617 13.3039

0.489777 13.3503
0.420617 13.3039

0.53614 13.3814
0.489777 13.3503

3.74026 13.3689
3.72161 13.3814

3.80942 13.3225
3.74026 13.3689

3.87858 13.2762
3.80942 13.3225

3.87994 13.2753
3.87858 13.2762

0.53614 13.3814
0.558936 13.3966

0.628095 13.443
0.558936 13.3966

0.694469 13.4874
0.628095 13.443

3.60194 13.4615
3.56328 13.4874

3.6711 13.4152
3.60194 13.4615

3.72161 13.3814
3.6711 13.4152

0.694469 13.4874
0.697254 13.4893

0.766414 13.5356
0.697254 13.4893

0.835573 13.582
0.766414 13.5356

0.852798 13.5935
0.835573 13.582

3.46362 13.5542
3.40495 13.5935

3.53278 13.5079
3.46362 13.5542

3.56328 13.4874
3.53278 13.5079

0.852798 13.5935
0.904732 13.6283

0.973891 13.6747
0.904732 13.6283

1.01113 13.6996
0.973891 13.6747

3.25615 13.6932
3.24662 13.6996

3.32531 13.6469
3.25615 13.6932

3.39446 13.6006
3.32531 13.6469

3.40495 13.5935
3.39446 13.6006

1.01113 13.6996
1.04305 13.721

1.11221 13.7673
1.04305 13.721

1.16946 13.8057
1.11221 13.7673

3.11783 13.7859
3.08829 13.8057

3.18699 13.7396
3.11783 13.7859

3.24662 13.6996
3.18699 13.7396

1.16946 13.8057
1.18137 13.8137

1.25053 13.8442
1.18137 13.8137

1.31969 13.856
1.25053 13.8442

1.38885 13.856
1.31969 13.856

1.45801 13.856
1.38885 13.856

1.52717 13.856
1.45801 13.856

1.59632 13.856
1.52717 13.856

1.66548 13.856
1.59632 13.856

1.73464 13.856
1.66548 13.856

1.8038 13.856
1.73464 13.856

1.87296 13.856
1.8038 13.856

1.94212 13.856
1.87296 13.856

2.01128 13.856
1.94212 13.856

2.08044 13.856
2.01128 13.856

2.1496 13.856
2.08044 13.856

2.21876 13.856
2.1496 13.856

2.28792 13.856
2.21876 13.856

2.35708 13.856
2.28792 13.856

2.42624 13.856
2.35708 13.856

2.49539 13.856
2.42624 13.856

2.56455 13.856
2.49539 13.856

2.63371 13.856
2.56455 13.856

2.70287 13.856
2.63371 13.856

2.77203 13.856
2.70287 13.856

2.84119 13.856
2.77203 13.856

2.91035 13.856
2.84119 13.856

2.97951 13.8556
2.91035 13.856

3.04867 13.8323
2.97951 13.8556

3.08829 13.8057
3.04867 13.8323


==> figdata/s5_spiral_A.dat <==
x y
-7.03791 23.9542
-8.22386 12.669
-6.09429 -37.9963
-4.19898 -38.702
-7.86468 13.4168
-3.18317 25.3596
-4.90446 -36.36
-4.06224 -34.978
-1.72536 6.40001
-2.89355 -36.4214
-1.46053 -0.383318
-3.28417 25.8987
-7.77151 16.1061
-8.13466 3.44026
-2.20157 9.63845
-7.03511 -39.7908
-1.75304 -1.08012
-10.7196 -34.9936
-7.0378 28.3498
-7.11182 -7.41954
-3.09605 19.7343
-1.66927 10.6615
-7.74539 -0.51183
-6.08251 -5.83204
-7.79138 -1.8183
-6.82862 -37.947
-3.71204 26.1143
-2.35267 -18.8978
-10.1243 -31.167
-7.00626 -8.36149
-3.03122 22.3949
-4.28323 -41.7139
-12.4203 -11.5746
-6.93058 -1.4378
-3.89244 26.0129
-6.80452 -5.50794
-8.00726 16.2557
-6.78617 -42.0325
-6.16801 -40.9365
-7.94486 -1.68301
-7.07344 -9.08583
-6.16593 28.7871
-7.10382 -6.67052
-1.49674 -5.04883
-2.64605 20.5363
-10.2619 -35.2456
-7.9708 -1.39364
-7.64836 18.5202
-2.98103 -26.3871
-12.4288 -6.47894
-6.38479 -9.8112
-6.16322 28.1383
-3.48599 -26.9879
-3.36617 26.1099
-10.8764 -24.8615
-3.25209 -31.8944
-8.24082 13.4587
-11.6082 -19.4757
-7.40251 22.3817
-1.91328 2.52359
-4.71379 32.6013
-6.83038 -6.63449
-5.16006 -38.4235
-2.25036 8.01167
-7.42053 26.5939
-8.02941 25.527
-11.3064 -25.8437
-7.2556 23.6964
-3.58352 28.5458
-1.80937 11.2553
-7.28318 -4.84864
-7.9028 17.1134
-11.9598 -4.53304
-7.37144 -8.80436
-7.68047 2.03314
-3.03117 21.8417
-7.07716 21.575
-12.1217 -9.58435
-4.21555 32.1769
-11.6179 -16.5003
-8.39132 9.84149
-5.50069 -37.5747
-6.5381 30.1787
-4.43898 30.4272
-2.06049 6.30664
-6.23156 32.2569
-4.92765 -37.6213
-6.52173 -7.60395
-6.84958 27.5887
-6.59241 -41.2724
-2.76545 -15.9746
-12.4372 -6.49702
-2.93233 -22.7562
-8.2032 11.4666
-7.61781 -42.6426
-2.16376 -17.1425
-6.15223 -11.9751
-12.0525 -8.54993
-7.76869 26.2667
-9.93767 -32.204
-1.8967 -23.7188
-8.21429 -38.8141
-4.05857 26.5426
-1.50511 -2.06007
-6.38002 -3.66373
-5.46444 28.88
-7.19924 27.7464
-2.98674 -24.2228
-6.9781 -6.10377
-7.06242 17.4672
-8.55165 -40.1704
-5.97028 -5.30802
-6.41504 -8.71153
-4.53632 -38.7862
-8.20035 -3.03229
-4.04066 -37.8699
-8.15197 11.7018
-2.30829 -29.9259
-1.65936 -14.8848
-1.92152 4.95901


==> figdata/s5_spiral_B.dat <==
x y
-5.30704 11.9404
-8.24007 -24.7761
0.150055 21.4302
-4.55955 15.6802
-7.76534 -23.5522
-9.84205 -3.49862
-5.65932 49.0183
-10.7313 4.47301
-8.54033 -17.9709
-3.46462 1.55686
-5.3412 12.1349
-10.4234 14.2879
-4.46967 -18.8986
-10.4495 13.7711
-5.28373 13.7794
-10.5725 12.6449
-7.15902 47.3834
-0.280018 13.1637
-5.04217 14.9671
-3.85225 -12.9891
-4.64508 9.35715
-10.1701 -9.67883
-5.46507 11.77
0.118447 16.4172
-1.33494 28.2717
-3.58664 -1.5682
-7.16379 48.6694
-9.79717 27.1748
-4.60677 6.12591
-5.44628 10.3126
-7.36175 -23.9868
-4.67084 11.9015
-9.1564 -22.0524
-6.79972 -21.9241
-3.16927 47.6878
-4.31561 -20.4212
-10.4415 19.7056
-4.47029 -20.2917
-4.88661 8.90649
-9.3815 28.5401
-8.96538 -18.1365
-10.6269 2.77898
-4.35472 -12.6592
-10.0232 21.5783
-7.09966 -22.2536
-2.16355 42.8579
-6.46251 46.8686
-4.56646 -13.681
-4.67654 11.9605
-9.32023 15.3951
0.501631 6.78389
0.506396 9.77241
-5.84426 -24.3727
-6.64526 -24.0927
-3.57001 -0.866329
-5.76418 12.7314
-2.90116 43.5514
-2.19107 33.8232
-1.44881 38.2118
-4.50404 10.8584
-9.28264 31.8038
0.0639983 21.6301
-4.63438 19.2156
-10.094 -5.75452
-3.8042 0.73218
-5.6419 15.1604
-10.0017 27.0996
-4.1274 -10.9657
-4.05628 9.93698
-5.47459 -25.6895
-6.95524 45.0409
-0.597119 19.1094
-6.35519 -24.817
-8.80881 42.8353
-10.0927 14.9059
-9.19336 42.5698
-6.28468 -22.4009
-4.72729 16.2096
-9.34647 35.2924
-5.15446 -21.3327
-1.63079 41.0916
-3.02627 44.8403
-9.8315 -8.0067
-9.2376 -15.7575
-4.50719 -12.1294
-8.48626 -19.3279
-5.0106 12.2906
-6.40372 48.4843
-0.70336 25.5642
-0.335227 23.0805
-5.28026 12.1457
-6.92235 -22.1357
-3.72644 2.96566
-4.48222 -19.0307
-6.29494 47.5408
-4.23351 47.3892
-1.36875 35.9039
0.00827214 14.2436
-4.11455 0.630865
-3.85031 -7.71137
-0.334477 22.353
-7.18267 -26.9059
-10.2924 12.4851
-9.22605 -10.0318
-5.5123 -22.4786
-2.03871 38.1647
-5.69674 13.6777
-5.6624 11.3454
-4.10783 8.32883
0.0891871 21.6444
-3.54806 -7.30565
-10.4203 2.09014
-4.89596 49.4031
-9.29184 -16.7798
-4.53869 8.87663
-3.38766 42.9472
-3.44939 -14.038
-5.38003 -25.7117
-4.37585 49.5744
-6.06355 14.6839


==> figdata/s5_spiral_boundary.dat <==
x y
1.36797 -30.6311
1.34732 -30.6081

1.42594 -30.6955
1.36797 -30.6311

1.48391 -30.7599
1.42594 -30.6955

1.54188 -30.8243
1.48391 -30.7599

1.02014 -30.2446
0.975602 -30.1951

1.07811 -30.309
1.02014 -30.2446

1.13608 -30.3734
1.07811 -30.309

1.19406 -30.4378
1.13608 -30.3734

1.25203 -30.5023
1.19406 -30.4378

1.31 -30.5667
1.25203 -30.5023

1.34732 -30.6081
1.31 -30.5667

0.614343 -29.7937
0.603886 -29.7821

0.672314 -29.8581
0.614343 -29.7937

0.730285 -29.9225
0.672314 -29.8581

0.788256 -29.987
0.730285 -29.9225

0.846228 -30.0514
0.788256 -29.987

0.904199 -30.1158
0.846228 -30.0514

0.96217 -30.1802
0.904199 -30.1158

0.975602 -30.1951
0.96217 -30.1802

0.266515 -29.4072
0.232169 -29.3691

0.324486 -29.4717
0.266515 -29.4072

0.382457 -29.5361
0.324486 -29.4717

0.440429 -29.6005
0.382457 -29.5361

0.4984 -29.6649
0.440429 -29.6005

0.556371 -29.7293
0.4984 -29.6649

0.603886 -29.7821
0.556371 -29.7293

-0.139284 -28.9564
-0.139547 -28.9561

-0.0813128 -29.0208
-0.139284 -28.9564

-0.0233415 -29.0852
-0.0813128 -29.0208

0.0346298 -29.1496
-0.0233415 -29.0852

0.0926011 -29.214
0.0346298 -29.1496

0.150572 -29.2784
0.0926011 -29.214

0.208544 -29.3428
0.150572 -29.2784

0.232169 -29.3691
0.208544 -29.3428

-0.487112 -28.5699
-0.511264 -28.543

-0.42914 -28.6343
-0.487112 -28.5699

-0.371169 -28.6987
-0.42914 -28.6343

-0.313198 -28.7631
-0.371169 -28.6987

-0.255227 -28.8275
-0.313198 -28.7631

-0.197255 -28.8919
-0.255227 -28.8275

-0.139547 -28.9561
-0.197255 -28.8919

-0.834939 -28.1834
-0.88298 -28.13

-0.776968 -28.2478
-0.834939 -28.1834

-0.718997 -28.3122
-0.776968 -28.2478

-0.661026 -28.3766
-0.718997 -28.3122

-0.603054 -28.4411
-0.661026 -28.3766

-0.545083 -28.5055
-0.603054 -28.4411

-0.511264 -28.543
-0.545083 -28.5055

-1.24074 -27.7325
-1.2547 -27.717

-1.18277 -27.7969
-1.24074 -27.7325

-1.1248 -27.8613
-1.18277 -27.7969

-1.06682 -27.9258
-1.1248 -27.8613

-1.00885 -27.9902
-1.06682 -27.9258

-0.950882 -28.0546
-1.00885 -27.9902

-0.892911 -28.119
-0.950882 -28.0546

-0.88298 -28.13
-0.892911 -28.119

-1.58857 -27.346
-1.62641 -27.304

-1.53059 -27.4105
-1.58857 -27.346

-1.47262 -27.4749
-1.53059 -27.4105

-1.41465 -27.5393
-1.47262 -27.4749

-1.35668 -27.6037
-1.41465 -27.5393

-1.29871 -27.6681
-1.35668 -27.6037

-1.2547 -27.717
-1.29871 -27.6681

-1.99436 -26.8952
-1.99813 -26.891

-1.93639 -26.9596
-1.99436 -26.8952

-1.87842 -27.024
-1.93639 -26.9596

-1.82045 -27.0884
-1.87842 -27.024

-1.76248 -27.1528
-1.82045 -27.0884

-1.70451 -27.2172
-1.76248 -27.1528

-1.64654 -27.2816
-1.70451 -27.2172

-1.62641 -27.304
-1.64654 -27.2816

-2.34219 -26.5087
-2.36985 -26.4779

-2.28422 -26.5731
-2.34219 -26.5087

-2.22625 -26.6375
-2.28422 -26.5731

-2.16828 -26.7019
-2.22625 -26.6375

-2.11031 -26.7663
-2.16828 -26.7019

-2.05234 -26.8307
-2.11031 -26.7663

-1.99813 -26.891
-2.05234 -26.8307

-2.69002 -26.1222
-2.74156 -26.0649

-2.63205 -26.1866
-2.69002 -26.1222

-2.57408 -26.251
-2.63205 -26.1866

-2.51611 -26.3154
-2.57408 -26.251

-2.45814 -26.3798
-2.51611 -26.3154

-2.40016 -26.4443
-2.45814 -26.3798

-2.36985 -26.4779
-2.40016 -26.4443

-3.09582 -25.6713
-3.11328 -25.6519

-3.03785 -25.7357
-3.09582 -25.6713

-2.97988 -25.8001
-3.03785 -25.7357

-2.92191 -25.8645
-2.97988 -25.8001

-2.86393 -25.929
-2.92191 -25.8645

-2.80596 -25.9934
-2.86393 -25.929

-2.74799 -26.0578
-2.80596 -25.9934

-2.74156 -26.0649
-2.74799 -26.0578

-9.06686 -25.259
-9.085 -25.2389

-9.00889 -25.3235
-9.06686 -25.259

-8.95092 -25.3879
-9.00889 -25.3235

-8.89295 -25.4523
-8.95092 -25.3879

-8.83498 -25.5167
-8.89295 -25.4523

-8.777 -25.5811
-8.83498 -25.5167

-8.71903 -25.5628
-8.777 -25.5811

-8.66106 -25.5101
-8.71903 -25.5628

-8.60309 -25.4574
-8.66106 -25.5101

-8.54512 -25.4047
-8.60309 -25.4574

-8.48715 -25.352
-8.54512 -25.4047

-8.42918 -25.2993
-8.48715 -25.352

-8.37121 -25.2466
-8.42918 -25.2993

-8.36278 -25.2389
-8.37121 -25.2466

-3.44365 -25.2848
-3.485 -25.2389

-3.38568 -25.3492
-3.44365 -25.2848

-3.3277 -25.4137
-3.38568 -25.3492

-3.26973 -25.4781
-3.3277 -25.4137

-3.21176 -25.5425
-3.26973 -25.4781

-3.15379 -25.6069
-3.21176 -25.5425

-3.11328 -25.6519
-3.15379 -25.6069

-9.41469 -24.8726
-9.45671 -24.8259

-9.35672 -24.937
-9.41469 -24.8726

-9.29875 -25.0014
-9.35672 -24.937

-9.24077 -25.0658
-9.29875 -25.0014

-9.1828 -25.1302
-9.24077 -25.0658

-9.12483 -25.1946
-9.1828 -25.1302

-9.085 -25.2389
-9.12483 -25.1946

-8.36278 -25.2389
-8.31323 -25.1938

-8.25526 -25.1411
-8.31323 -25.1938

-8.19729 -25.0884
-8.25526 -25.1411

-8.13932 -25.0357
-8.19729 -25.0884

-8.08135 -24.983
-8.13932 -25.0357

-8.02338 -24.9303
-8.08135 -24.983

-7.96541 -24.8776
-8.02338 -24.9303

-7.90846 -24.8259
-7.96541 -24.8776

-3.84945 -24.8339
-3.85671 -24.8259

-3.79147 -24.8984
-3.84945 -24.8339

-3.7335 -24.9628
-3.79147 -24.8984

-3.67553 -25.0272
-3.7335 -24.9628

-3.61756 -25.0916
-3.67553 -25.0272

-3.55959 -25.156
-3.61756 -25.0916

-3.50162 -25.2204
-3.55959 -25.156

-3.485 -25.2389
-3.50162 -25.2204

-13.4147 -24.5588
-13.4727 -24.6115

-13.3567 -24.5061
-13.4147 -24.5588

-13.2988 -24.4534
-13.3567 -24.5061

-13.2541 -24.4129
-13.2988 -24.4534

-9.82049 -24.4217
-9.82843 -24.4129

-9.76252 -24.4861
-9.82049 -24.4217

-9.70454 -24.5505
-9.76252 -24.4861

-9.64657 -24.6149
-9.70454 -24.5505

-9.5886 -24.6793
-9.64657 -24.6149

-9.53063 -24.7437
-9.5886 -24.6793

-9.47266 -24.8082
-9.53063 -24.7437

-9.45671 -24.8259
-9.47266 -24.8082

-7.90846 -24.8259
-7.90744 -24.8249

-7.84946 -24.7722
-7.90744 -24.8249

-7.79149 -24.7195
-7.84946 -24.7722

-7.73352 -24.6668
-7.79149 -24.7195

-7.67555 -24.6141
-7.73352 -24.6668

-7.61758 -24.5614
-7.67555 -24.6141

-7.55961 -24.5087
-7.61758 -24.5614

-7.50164 -24.456
-7.55961 -24.5087

-7.45414 -24.4129
-7.50164 -24.456

-4.19727 -24.4475
-4.22843 -24.4129

-4.1393 -24.5119
-4.19727 -24.4475

-4.08133 -24.5763
-4.1393 -24.5119

-4.02336 -24.6407
-4.08133 -24.5763

-3.96539 -24.7051
-4.02336 -24.6407

-3.90742 -24.7695
-3.96539 -24.7051

-3.85671 -24.8259
-3.90742 -24.7695

-13.2541 -24.4129
-13.2408 -24.4007

-13.1828 -24.348
-13.2408 -24.4007

-13.1248 -24.2953
-13.1828 -24.348

-13.0669 -24.2426
-13.1248 -24.2953

-13.0089 -24.1898
-13.0669 -24.2426

-12.9509 -24.1371
-13.0089 -24.1898

-12.893 -24.0844
-12.9509 -24.1371

-12.835 -24.0317
-12.893 -24.0844

-12.8 -23.9998
-12.835 -24.0317

-10.1683 -24.035
-10.2 -23.9998

-10.1103 -24.0995
-10.1683 -24.035

-10.0524 -24.1639
-10.1103 -24.0995

-9.9944 -24.2284
-10.0524 -24.1639

-9.93643 -24.2928
-9.9944 -24.2284

-9.87846 -24.3572
-9.93643 -24.2928

-9.82843 -24.4129
-9.87846 -24.3572

-7.45414 -24.4129
-7.44366 -24.4033

-7.38569 -24.3506
-7.44366 -24.4033

-7.32772 -24.2979
-7.38569 -24.3506

-7.26975 -24.2452
-7.32772 -24.2979

-7.21178 -24.1924
-7.26975 -24.2452

-7.15381 -24.1397
-7.21178 -24.1924

-7.09584 -24.087
-7.15381 -24.1397

-7.03787 -24.0343
-7.09584 -24.087

-6.99998 -23.9998
-7.03787 -24.0343

-4.5451 -24.0608
-4.59998 -23.9998

-4.48713 -24.1253
-4.5451 -24.0608

-4.42916 -24.1897
-4.48713 -24.1253

-4.37119 -24.2542
-4.42916 -24.1897

-4.31322 -24.3186
-4.37119 -24.2542

-4.25524 -24.383
-4.31322 -24.3186

-4.22843 -24.4129
-4.25524 -24.383

-12.8 -23.9998
-12.777 -23.7702

-12.7587 -23.5868
-12.777 -23.7702

-10.2 -23.9998
-10.1683 -23.6831

-10.1587 -23.5868
-10.1683 -23.6831

-6.99998 -23.9998
-6.97989 -23.7989

-6.95868 -23.5868
-6.97989 -23.7989

-4.59998 -23.9998
-4.55868 -23.5868

-12.7587 -23.5868
-12.7191 -23.1905

-12.7174 -23.1738
-12.7191 -23.1905

-10.1587 -23.5868
-10.1174 -23.1738

-6.95868 -23.5868
-6.92192 -23.2192

-6.91738 -23.1738
-6.92192 -23.2192

-4.55868 -23.5868
-4.5451 -23.451

-4.51738 -23.1738
-4.5451 -23.451

-12.7174 -23.1738
-12.6761 -22.7608

-10.1174 -23.1738
-10.1103 -23.1034

-10.0761 -22.7608
-10.1103 -23.1034

-6.91738 -23.1738
-6.87608 -22.7608

-4.51738 -23.1738
-4.48713 -22.8713

-4.47608 -22.7608
-4.48713 -22.8713

-12.6761 -22.7608
-12.6611 -22.6108

-12.6348 -22.3478
-12.6611 -22.6108

-10.0761 -22.7608
-10.0524 -22.5237

-10.0348 -22.3478
-10.0524 -22.5237

-6.87608 -22.7608
-6.86395 -22.6395

-6.83478 -22.3478
-6.86395 -22.6395

-4.47608 -22.7608
-4.43478 -22.3478

-12.6348 -22.3478
-12.6031 -22.0311

-12.5935 -21.9347
-12.6031 -22.0311

-10.0348 -22.3478
-9.9944 -21.944

-9.99347 -21.9347
-9.9944 -21.944

-6.83478 -22.3478
-6.80598 -22.0598

-6.79347 -21.9347
-6.80598 -22.0598

-4.43478 -22.3478
-4.42916 -22.2916

-4.39347 -21.9347
-4.42916 -22.2916

-12.5935 -21.9347
-12.5522 -21.5217

-9.99347 -21.9347
-9.95217 -21.5217

-6.79347 -21.9347
-6.75217 -21.5217

-4.39347 -21.9347
-4.37119 -21.7119

-4.35217 -21.5217
-4.37119 -21.7119

-12.5522 -21.5217
-12.5451 -21.4514

-12.5109 -21.1087
-12.5451 -21.4514

-9.95217 -21.5217
-9.93643 -21.3643

-9.91087 -21.1087
-9.93643 -21.3643

-6.75217 -21.5217
-6.74801 -21.4801

-6.71087 -21.1087
-6.74801 -21.4801

-4.35217 -21.5217
-4.31322 -21.1322

-4.31087 -21.1087
-4.31322 -21.1322

-12.5109 -21.1087
-12.4872 -20.8717

-12.4696 -20.6957
-12.4872 -20.8717

-9.91087 -21.1087
-9.87846 -20.7846

-9.86957 -20.6957
-9.87846 -20.7846

-6.71087 -21.1087
-6.69004 -20.9004

-6.66957 -20.6957
-6.69004 -20.9004

-4.31087 -21.1087
-4.26957 -20.6957

-12.4696 -20.6957
-12.4292 -20.2919

-12.4283 -20.2827
-12.4292 -20.2919

-9.86957 -20.6957
-9.82827 -20.2827

-6.66957 -20.6957
-6.63207 -20.3207

-6.62827 -20.2827
-6.63207 -20.3207

-4.26957 -20.6957
-4.25524 -20.5524

-4.22827 -20.2827
-4.25524 -20.5524

-12.4283 -20.2827
-12.387 -19.8697

-9.82827 -20.2827
-9.82049 -20.2049

-9.78697 -19.8697
-9.82049 -20.2049

-6.62827 -20.2827
-6.58697 -19.8697

-4.22827 -20.2827
-4.19727 -19.9727

-4.18697 -19.8697
-4.19727 -19.9727

-12.387 -19.8697
-12.3712 -19.7122

-12.3457 -19.4566
-12.3712 -19.7122

-9.78697 -19.8697
-9.76252 -19.6252

-9.74566 -19.4566
-9.76252 -19.6252

-6.58697 -19.8697
-6.5741 -19.741

-6.54566 -19.4566
-6.5741 -19.741

-4.18697 -19.8697
-4.14566 -19.4566

-12.3457 -19.4566
-12.3133 -19.1325

-12.3044 -19.0436
-12.3133 -19.1325

-9.74566 -19.4566
-9.70454 -19.0454

-9.70436 -19.0436
-9.70454 -19.0454

-6.54566 -19.4566
-6.51612 -19.1612

-6.50436 -19.0436
-6.51612 -19.1612

-4.14566 -19.4566
-4.1393 -19.393

-4.10436 -19.0436
-4.1393 -19.393

-12.3044 -19.0436
-12.2631 -18.6306

-9.70436 -19.0436
-9.66306 -18.6306

-6.50436 -19.0436
-6.46306 -18.6306

-4.10436 -19.0436
-4.08133 -18.8133

-4.06306 -18.6306
-4.08133 -18.8133

-12.2631 -18.6306
-12.2553 -18.5528

-12.2218 -18.2176
-12.2553 -18.5528

-9.66306 -18.6306
-9.64657 -18.4657

-9.62176 -18.2176
-9.64657 -18.4657

-6.46306 -18.6306
-6.45815 -18.5815

-6.42176 -18.2176
-6.45815 -18.5815

-4.06306 -18.6306
-4.02336 -18.2336

-4.02176 -18.2176
-4.02336 -18.2336

-12.2218 -18.2176
-12.1973 -17.9731

-12.1805 -17.8046
-12.1973 -17.9731

-9.62176 -18.2176
-9.5886 -17.886

-9.58046 -17.8046
-9.5886 -17.886

-6.42176 -18.2176
-6.40018 -18.0018

-6.38046 -17.8046
-6.40018 -18.0018

-4.02176 -18.2176
-3.98046 -17.8046

-12.1805 -17.8046
-12.1393 -17.3934

-12.1392 -17.3915
-12.1393 -17.3934

-9.58046 -17.8046
-9.53915 -17.3915

-6.38046 -17.8046
-6.34221 -17.4221

-6.33915 -17.3915
-6.34221 -17.4221

-3.98046 -17.8046
-3.96539 -17.6539

-3.93915 -17.3915
-3.96539 -17.6539

-12.1392 -17.3915
-12.0979 -16.9785

-9.53915 -17.3915
-9.53063 -17.3063

-9.49785 -16.9785
-9.53063 -17.3063

-6.33915 -17.3915
-6.29785 -16.9785

-3.93915 -17.3915
-3.90742 -17.0742

-3.89785 -16.9785
-3.90742 -17.0742

-12.0979 -16.9785
-12.0814 -16.8137

-12.0566 -16.5655
-12.0814 -16.8137

-9.49785 -16.9785
-9.47266 -16.7266

-9.45655 -16.5655
-9.47266 -16.7266

-6.29785 -16.9785
-6.28424 -16.8424

-6.25655 -16.5655
-6.28424 -16.8424

-3.89785 -16.9785
-3.85655 -16.5655

-12.0566 -16.5655
-12.0234 -16.234

-12.0152 -16.1525
-12.0234 -16.234

-9.45655 -16.5655
-9.41525 -16.1525

-6.25655 -16.5655
-6.22627 -16.2627

-6.21525 -16.1525
-6.22627 -16.2627

-3.85655 -16.5655
-3.84945 -16.4945

-3.81525 -16.1525
-3.84945 -16.4945

-12.0152 -16.1525
-11.9739 -15.7395

-9.41525 -16.1525
-9.41469 -16.1469

-9.37395 -15.7395
-9.41469 -16.1469

-6.21525 -16.1525
-6.17395 -15.7395

-3.81525 -16.1525
-3.79147 -15.9147

-3.77395 -15.7395
-3.79147 -15.9147

-11.9739 -15.7395
-11.9654 -15.6542

-11.9326 -15.3265
-11.9654 -15.6542

-9.37395 -15.7395
-9.35672 -15.5672

-9.33265 -15.3265
-9.35672 -15.5672

-6.17395 -15.7395
-6.1683 -15.683

-6.13265 -15.3265
-6.1683 -15.683

-3.77395 -15.7395
-3.7335 -15.335

-3.73265 -15.3265
-3.7335 -15.335

-11.9326 -15.3265
-11.9075 -15.0745

-11.8913 -14.9134
-11.9075 -15.0745

-9.33265 -15.3265
-9.29875 -14.9875

-9.29134 -14.9134
-9.29875 -14.9875

-6.13265 -15.3265
-6.11033 -15.1033

-6.09134 -14.9134
-6.11033 -15.1033

-3.73265 -15.3265
-3.69134 -14.9134

-11.8913 -14.9134
-11.85 -14.5004

-9.29134 -14.9134
-9.25004 -14.5004

-6.09134 -14.9134
-6.05235 -14.5235

-6.05004 -14.5004
-6.05235 -14.5235

-3.69134 -14.9134
-3.67553 -14.7553

-3.65004 -14.5004
-3.67553 -14.7553

-11.85 -14.5004
-11.8495 -14.4948

-11.8087 -14.0874
-11.8495 -14.4948

-9.25004 -14.5004
-9.24077 -14.4077

-9.20874 -14.0874
-9.24077 -14.4077

-6.05004 -14.5004
-6.00874 -14.0874

-3.65004 -14.5004
-3.61756 -14.1756

-3.60874 -14.0874
-3.61756 -14.1756

-11.8087 -14.0874
-11.7915 -13.9151

-11.7674 -13.6744
-11.7915 -13.9151

-9.20874 -14.0874
-9.1828 -13.828

-9.16744 -13.6744
-9.1828 -13.828

-6.00874 -14.0874
-5.99438 -13.9438

-5.96744 -13.6744
-5.99438 -13.9438

-3.60874 -14.0874
-3.56744 -13.6744

-11.7674 -13.6744
-11.7335 -13.3354

-11.7261 -13.2614
-11.7335 -13.3354

-9.16744 -13.6744
-9.12614 -13.2614

-5.96744 -13.6744
-5.93641 -13.3641

-5.92614 -13.2614
-5.93641 -13.3641

-3.56744 -13.6744
-3.55959 -13.5959

-3.52614 -13.2614
-3.55959 -13.5959

-11.7261 -13.2614
-11.6848 -12.8483

-9.12614 -13.2614
-9.12483 -13.2483

-9.08483 -12.8483
-9.12483 -13.2483

-5.92614 -13.2614
-5.88483 -12.8483

-3.52614 -13.2614
-3.50162 -13.0162

-3.48483 -12.8483
-3.50162 -13.0162

-11.6848 -12.8483
-11.6756 -12.7557

-11.6435 -12.4353
-11.6756 -12.7557

-9.08483 -12.8483
-9.06686 -12.6686

-9.04353 -12.4353
-9.06686 -12.6686

-5.88483 -12.8483
-5.87844 -12.7844

-5.84353 -12.4353
-5.87844 -12.7844

-3.48483 -12.8483
-3.44365 -12.4365

-3.44353 -12.4353
-3.44365 -12.4365

-11.6435 -12.4353
-11.6176 -12.176

-11.6022 -12.0223
-11.6176 -12.176

-9.04353 -12.4353
-9.00889 -12.0889

-9.00223 -12.0223
-9.00889 -12.0889

-5.84353 -12.4353
-5.82047 -12.2047

-5.80223 -12.0223
-5.82047 -12.2047

-3.44353 -12.4353
-3.40223 -12.0223

-11.6022 -12.0223
-11.5609 -11.6093

-9.00223 -12.0223
-8.96093 -11.6093

-5.80223 -12.0223
-5.7625 -11.625

-5.76093 -11.6093
-5.7625 -11.625

-3.40223 -12.0223
-3.38568 -11.8568

-3.36093 -11.6093
-3.38568 -11.8568

-11.5609 -11.6093
-11.5596 -11.5963

-11.5196 -11.1963
-11.5596 -11.5963

-8.96093 -11.6093
-8.95092 -11.5092

-8.91963 -11.1963
-8.95092 -11.5092

-5.76093 -11.6093
-5.71963 -11.1963

-3.36093 -11.6093
-3.3277 -11.277

-3.31963 -11.1963
-3.3277 -11.277

-11.5196 -11.1963
-11.5017 -11.0165

-11.4783 -10.7833
-11.5017 -11.0165

-8.91963 -11.1963
-8.89295 -10.9295

-8.87833 -10.7833
-8.89295 -10.9295

-5.71963 -11.1963
-5.70453 -11.0453

-5.67833 -10.7833
-5.70453 -11.0453

-3.31963 -11.1963
-3.27833 -10.7833

-11.4783 -10.7833
-11.4437 -10.4368

-11.437 -10.3702
-11.4437 -10.4368

-8.87833 -10.7833
-8.83702 -10.3702

-5.67833 -10.7833
-5.64656 -10.4656

-5.63702 -10.3702
-5.64656 -10.4656

-3.27833 -10.7833
-3.26973 -10.6973

-3.23702 -10.3702
-3.26973 -10.6973

-11.437 -10.3702
-11.3957 -9.95722

-8.83702 -10.3702
-8.83498 -10.3498

-8.79572 -9.95722
-8.83498 -10.3498

-5.63702 -10.3702
-5.59572 -9.95722

-3.23702 -10.3702
-3.21176 -10.1176

-3.19572 -9.95722
-3.21176 -10.1176

-11.3957 -9.95722
-11.3857 -9.85712

-11.3544 -9.5442
-11.3857 -9.85712

-8.79572 -9.95722
-8.777 -9.77004

-8.75442 -9.5442
-8.777 -9.77004

-5.59572 -9.95722
-5.58858 -9.88584

-5.55442 -9.5442
-5.58858 -9.88584

-3.19572 -9.95722
-3.15442 -9.5442

-11.3544 -9.5442
-11.3277 -9.2774

-11.3131 -9.13118
-11.3277 -9.2774

-8.75442 -9.5442
-8.71903 -9.19033

-8.71312 -9.13118
-8.71903 -9.19033

-5.55442 -9.5442
-5.53061 -9.30613

-5.51312 -9.13118
-5.53061 -9.30613

-3.15442 -9.5442
-3.15379 -9.5379

-3.11312 -9.13118
-3.15379 -9.5379

-11.3131 -9.13118
-11.2718 -8.71816

-8.71312 -9.13118
-8.67182 -8.71816

-5.51312 -9.13118
-5.47264 -8.72641

-5.47182 -8.71816
-5.47264 -8.72641

-3.11312 -9.13118
-3.09582 -8.95819

-3.07182 -8.71816
-3.09582 -8.95819

-11.2718 -8.71816
-11.2698 -8.69769

-11.2305 -8.30514
-11.2698 -8.69769

-8.67182 -8.71816
-8.66106 -8.61062

-8.63051 -8.30514
-8.66106 -8.61062

-5.47182 -8.71816
-5.43051 -8.30514

-3.07182 -8.71816
-3.03785 -8.37848

-3.03051 -8.30514
-3.03785 -8.37848

-11.2305 -8.30514
-11.2118 -8.11798

-11.1892 -7.89212
-11.2118 -8.11798

-8.63051 -8.30514
-8.60309 -8.0309

-8.58921 -7.89212
-8.60309 -8.0309

-5.43051 -8.30514
-5.41467 -8.1467

-5.38921 -7.89212
-5.41467 -8.1467

-3.03051 -8.30514
-2.98921 -7.89212

-11.1892 -7.89212
-11.1538 -7.53826

-11.1479 -7.47911
-11.1538 -7.53826

-8.58921 -7.89212
-8.54791 -7.47911

-5.38921 -7.89212
-5.3567 -7.56699

-5.34791 -7.47911
-5.3567 -7.56699

-2.98921 -7.89212
-2.97988 -7.79877

-2.94791 -7.47911
-2.97988 -7.79877

-11.1479 -7.47911
-11.1066 -7.06609

-8.54791 -7.47911
-8.54512 -7.45119

-8.50661 -7.06609
-8.54512 -7.45119

-5.34791 -7.47911
-5.30661 -7.06609

-2.94791 -7.47911
-2.92191 -7.21905

-2.90661 -7.06609
-2.92191 -7.21905

-11.1066 -7.06609
-11.0959 -6.95855

-11.0653 -6.65307
-11.0959 -6.95855

-8.50661 -7.06609
-8.48715 -6.87148

-8.46531 -6.65307
-8.48715 -6.87148

-5.30661 -7.06609
-5.29873 -6.98728

-5.26531 -6.65307
-5.29873 -6.98728

-2.90661 -7.06609
-2.86531 -6.65307

-11.0653 -6.65307
-11.0379 -6.37884

-11.024 -6.24005
-11.0379 -6.37884

-8.46531 -6.65307
-8.42918 -6.29177

-8.42401 -6.24005
-8.42918 -6.29177

-5.26531 -6.65307
-5.24076 -6.40756

-5.22401 -6.24005
-5.24076 -6.40756

-2.86531 -6.65307
-2.86393 -6.63934

-2.82401 -6.24005
-2.86393 -6.63934

-11.024 -6.24005
-10.9827 -5.82703

-8.42401 -6.24005
-8.3827 -5.82703

-5.22401 -6.24005
-5.18279 -5.82785

-5.1827 -5.82703
-5.18279 -5.82785

-2.82401 -6.24005
-2.80596 -6.05963

-2.7827 -5.82703
-2.80596 -6.05963

-10.9827 -5.82703
-10.9799 -5.79913

-10.9414 -5.41402
-10.9799 -5.79913

-8.3827 -5.82703
-8.37121 -5.71205

-8.3414 -5.41402
-8.37121 -5.71205

-5.1827 -5.82703
-5.1414 -5.41402

-2.7827 -5.82703
-2.74799 -5.47991

-2.7414 -5.41402
-2.74799 -5.47991

-10.9414 -5.41402
-10.9219 -5.21941

-10.9001 -5.001
-10.9219 -5.21941

-8.3414 -5.41402
-8.31323 -5.13234

-8.3001 -5.001
-8.31323 -5.13234

-5.1414 -5.41402
-5.12481 -5.24814

-5.1001 -5.001
-5.12481 -5.24814

-2.7414 -5.41402
-2.7001 -5.001

-10.9001 -5.001
-10.864 -4.6397

-10.8588 -4.58798
-10.864 -4.6397

-8.3001 -5.001
-8.2588 -4.58798

-5.1001 -5.001
-5.06684 -4.66843

-5.0588 -4.58798
-5.06684 -4.66843

-2.7001 -5.001
-2.69002 -4.9002

-2.6588 -4.58798
-2.69002 -4.9002

-10.8588 -4.58798
-10.8175 -4.17496

-8.2588 -4.58798
-8.25526 -4.55263

-8.2175 -4.17496
-8.25526 -4.55263

-5.0588 -4.58798
-5.0175 -4.17496

-2.6588 -4.58798
-2.63205 -4.32049

-2.6175 -4.17496
-2.63205 -4.32049

-10.8175 -4.17496
-10.806 -4.05999

-10.7762 -3.76194
-10.806 -4.05999

-8.2175 -4.17496
-8.19729 -3.97291

-8.17619 -3.76194
-8.19729 -3.97291

-5.0175 -4.17496
-5.00887 -4.08871

-4.97619 -3.76194
-5.00887 -4.08871

-2.6175 -4.17496
-2.57619 -3.76194

-10.7762 -3.76194
-10.748 -3.48028

-10.7349 -3.34892
-10.748 -3.48028

-8.17619 -3.76194
-8.13932 -3.3932

-8.13489 -3.34892
-8.13932 -3.3932

-4.97619 -3.76194
-4.9509 -3.509

-4.93489 -3.34892
-4.9509 -3.509

-2.57619 -3.76194
-2.57408 -3.74078

-2.53489 -3.34892
-2.57408 -3.74078

-10.7349 -3.34892
-10.6936 -2.93591

-8.13489 -3.34892
-8.09359 -2.93591

-4.93489 -3.34892
-4.89359 -2.93591

-2.53489 -3.34892
-2.51611 -3.16106

-2.49359 -2.93591
-2.51611 -3.16106

-10.6936 -2.93591
-10.6901 -2.90056

-10.6523 -2.52289
-10.6901 -2.90056

-8.09359 -2.93591
-8.08135 -2.81349

-8.05229 -2.52289
-8.08135 -2.81349

-4.89359 -2.93591
-4.89293 -2.92929

-4.85229 -2.52289
-4.89293 -2.92929

-2.49359 -2.93591
-2.45814 -2.58135

-2.45229 -2.52289
-2.45814 -2.58135

-10.6523 -2.52289
-10.6321 -2.32085

-10.611 -2.10987
-10.6321 -2.32085

-8.05229 -2.52289
-8.02338 -2.23378

-8.01099 -2.10987
-8.02338 -2.23378

-4.85229 -2.52289
-4.83496 -2.34957

-4.81099 -2.10987
-4.83496 -2.34957

-2.45229 -2.52289
-2.41099 -2.10987

-10.611 -2.10987
-10.5741 -1.74114

-10.5697 -1.69685
-10.5741 -1.74114

-8.01099 -2.10987
-7.96969 -1.69685

-4.81099 -2.10987
-4.77699 -1.76986

-4.76969 -1.69685
-4.77699 -1.76986

-2.41099 -2.10987
-2.40016 -2.00164

-2.36969 -1.69685
-2.40016 -2.00164

-10.5697 -1.69685
-10.5284 -1.28383

-7.96969 -1.69685
-7.96541 -1.65406

-7.92838 -1.28383
-7.96541 -1.65406

-4.76969 -1.69685
-4.72838 -1.28383

-2.36969 -1.69685
-2.34219 -1.42193

-2.32838 -1.28383
-2.34219 -1.42193

-10.5284 -1.28383
-10.5161 -1.16142

-10.4871 -0.870814
-10.5161 -1.16142

-7.92838 -1.28383
-7.90744 -1.07435

-7.88708 -0.870814
-7.90744 -1.07435

-4.72838 -1.28383
-4.71901 -1.19015

-4.68708 -0.870814
-4.71901 -1.19015

-2.32838 -1.28383
-2.28708 -0.870814

-10.4871 -0.870814
-10.4582 -0.581712

-10.4458 -0.457795
-10.4582 -0.581712

-7.88708 -0.870814
-7.84946 -0.494637

-7.84578 -0.457795
-7.84946 -0.494637

-4.68708 -0.870814
-4.66104 -0.610436

-4.64578 -0.457795
-4.66104 -0.610436

-2.28708 -0.870814
-2.28422 -0.842213

-2.24578 -0.457795
-2.28422 -0.842213

-10.4458 -0.457795
-10.4045 -0.0447771

-7.84578 -0.457795
-7.80448 -0.0447771

-4.64578 -0.457795
-4.60448 -0.0447771

-2.24578 -0.457795
-2.22625 -0.2625

-2.20448 -0.0447771
-2.22625 -0.2625

-10.4045 -0.0447771
-10.4002 -0.00199892

-10.3632 0.368241
-10.4002 -0.00199892

-7.80448 -0.0447771
-7.79149 0.0850753

-7.76318 0.368241
-7.79149 0.0850753

-4.60448 -0.0447771
-4.60307 -0.0307229

-4.56318 0.368241
-4.60307 -0.0307229

-2.20448 -0.0447771
-2.16828 0.317213

-2.16318 0.368241
-2.16828 0.317213

-10.3632 0.368241
-10.3422 0.577714

-10.3219 0.78126
-10.3422 0.577714

-7.76318 0.368241
-7.73352 0.664788

-7.72187 0.78126
-7.73352 0.664788

-4.56318 0.368241
-4.5451 0.54899

-4.52187 0.78126
-4.5451 0.54899

-2.16318 0.368241
-2.12187 0.78126

-10.3219 0.78126
-10.2843 1.15743

-10.2806 1.19428
-10.2843 1.15743

-7.72187 0.78126
-7.68057 1.19428

-4.52187 0.78126
-4.48713 1.1287

-4.48057 1.19428
-4.48713 1.1287

-2.12187 0.78126
-2.11031 0.896926

-2.08057 1.19428
-2.11031 0.896926

-10.2806 1.19428
-10.2393 1.6073

-7.68057 1.19428
-7.67555 1.2445

-7.63927 1.6073
-7.67555 1.2445

-4.48057 1.19428
-4.43927 1.6073

-2.08057 1.19428
-2.05234 1.47664

-2.03927 1.6073
-2.05234 1.47664

-10.2393 1.6073
-10.2263 1.73714

-10.198 2.02031
-10.2263 1.73714

-7.63927 1.6073
-7.61758 1.82421

-7.59797 2.02031
-7.61758 1.82421

-4.43927 1.6073
-4.42916 1.70842

-4.39797 2.02031
-4.42916 1.70842

-2.03927 1.6073
-1.99797 2.02031

-10.198 2.02031
-10.1683 2.31685

-10.1567 2.43333
-10.1683 2.31685

-7.59797 2.02031
-7.55961 2.40393

-7.55667 2.43333
-7.55961 2.40393

-4.39797 2.02031
-4.37119 2.28813

-4.35667 2.43333
-4.37119 2.28813

-1.99797 2.02031
-1.99436 2.05635

-1.95667 2.43333
-1.99436 2.05635

-10.1567 2.43333
-10.1154 2.84635

-7.55667 2.43333
-7.51536 2.84635

-4.35667 2.43333
-4.31536 2.84635

-1.95667 2.43333
-1.93639 2.63606

-1.91536 2.84635
-1.93639 2.63606

-10.1154 2.84635
-10.1103 2.89656

-10.0741 3.25937
-10.1103 2.89656

-7.51536 2.84635
-7.50164 2.98364

-7.47406 3.25937
-7.50164 2.98364

-4.31536 2.84635
-4.31322 2.86784

-4.27406 3.25937
-4.31322 2.86784

-1.91536 2.84635
-1.87842 3.21578

-1.87406 3.25937
-1.87842 3.21578

-10.0741 3.25937
-10.0524 3.47628

-10.0328 3.67239
-10.0524 3.47628

-7.47406 3.25937
-7.44366 3.56335

-7.43276 3.67239
-7.44366 3.56335

-4.27406 3.25937
-4.25524 3.44755

-4.23276 3.67239
-4.25524 3.44755

-1.87406 3.25937
-1.83276 3.67239

-10.0328 3.67239
-9.9944 4.05599

-9.99146 4.08541
-9.9944 4.05599

-7.43276 3.67239
-7.39146 4.08541

-4.23276 3.67239
-4.19727 4.02727

-4.19146 4.08541
-4.19727 4.02727

-1.83276 3.67239
-1.82045 3.79549

-1.79146 4.08541
-1.82045 3.79549

-9.99146 4.08541
-9.95016 4.49842

-7.39146 4.08541
-7.38569 4.14306

-7.35016 4.49842
-7.38569 4.14306

-4.19146 4.08541
-4.15016 4.49842

-1.79146 4.08541
-1.76248 4.3752

-1.75016 4.49842
-1.76248 4.3752

-9.95016 4.49842
-9.93643 4.6357

-9.90886 4.91144
-9.93643 4.6357

-7.35016 4.49842
-7.32772 4.72278

-7.30886 4.91144
-7.32772 4.72278

-4.15016 4.49842
-4.1393 4.60698

-4.10886 4.91144
-4.1393 4.60698

-1.75016 4.49842
-1.70886 4.91144

-9.90886 4.91144
-9.87846 5.21542

-9.86755 5.32446
-9.87846 5.21542

-7.30886 4.91144
-7.26975 5.30249

-7.26755 5.32446
-7.26975 5.30249

-4.10886 4.91144
-4.08133 5.18669

-4.06755 5.32446
-4.08133 5.18669

-1.70886 4.91144
-1.70451 4.95492

-1.66755 5.32446
-1.70451 4.95492

-9.86755 5.32446
-9.82625 5.73748

-7.26755 5.32446
-7.22625 5.73748

-4.06755 5.32446
-4.02625 5.73748

-1.66755 5.32446
-1.64654 5.53463

-1.62625 5.73748
-1.64654 5.53463

-9.82625 5.73748
-9.82049 5.79513

-9.78495 6.1505
-9.82049 5.79513

-7.22625 5.73748
-7.21178 5.8822

-7.18495 6.1505
-7.21178 5.8822

-4.02625 5.73748
-4.02336 5.7664

-3.98495 6.1505
-4.02336 5.7664

-1.62625 5.73748
-1.58857 6.11434

-1.58495 6.1505
-1.58857 6.11434

-9.78495 6.1505
-9.76252 6.37484

-9.74365 6.56352
-9.76252 6.37484

-7.18495 6.1505
-7.15381 6.46192

-7.14365 6.56352
-7.15381 6.46192

-3.98495 6.1505
-3.96539 6.34612

-3.94365 6.56352
-3.96539 6.34612

-1.58495 6.1505
-1.54365 6.56352

-9.74365 6.56352
-9.70454 6.95455

-9.70235 6.97653
-9.70454 6.95455

-7.14365 6.56352
-7.10235 6.97653

-3.94365 6.56352
-3.90742 6.92583

-3.90235 6.97653
-3.90742 6.92583

-1.54365 6.56352
-1.53059 6.69405

-1.50235 6.97653
-1.53059 6.69405

-9.70235 6.97653
-9.66104 7.38955

-7.10235 6.97653
-7.09584 7.04163

-7.06104 7.38955
-7.09584 7.04163

-3.90235 6.97653
-3.86104 7.38955

-1.50235 6.97653
-1.47262 7.27377

-1.46104 7.38955
-1.47262 7.27377

-9.66104 7.38955
-9.64657 7.53427

-9.61974 7.80257
-9.64657 7.53427

-7.06104 7.38955
-7.03787 7.62134

-7.01974 7.80257
-7.03787 7.62134

-3.86104 7.38955
-3.84945 7.50554

-3.81974 7.80257
-3.84945 7.50554

-1.46104 7.38955
-1.41974 7.80257

-9.61974 7.80257
-9.5886 8.11398

-9.57844 8.21559
-9.5886 8.11398

-7.01974 7.80257
-6.97989 8.20105

-6.97844 8.21559
-6.97989 8.20105

-3.81974 7.80257
-3.79147 8.08526

-3.77844 8.21559
-3.79147 8.08526

-1.41974 7.80257
-1.41465 7.85348

-1.37844 8.21559
-1.41465 7.85348

-9.57844 8.21559
-9.53714 8.62861

-6.97844 8.21559
-6.93714 8.62861

-3.77844 8.21559
-3.73714 8.62861

-1.37844 8.21559
-1.35668 8.43319

-1.33714 8.62861
-1.35668 8.43319

-9.53714 8.62861
-9.53063 8.69369

-9.49584 9.04163
-9.53063 8.69369

-6.93714 8.62861
-6.92192 8.78077

-6.89584 9.04163
-6.92192 8.78077

-3.73714 8.62861
-3.7335 8.66497

-3.69584 9.04163
-3.7335 8.66497

-1.33714 8.62861
-1.29871 9.0129

-1.29584 9.04163
-1.29871 9.0129

-9.49584 9.04163
-9.47266 9.27341

-9.45454 9.45464
-9.47266 9.27341

-6.89584 9.04163
-6.86395 9.36048

-6.85454 9.45464
-6.86395 9.36048

-3.69584 9.04163
-3.67553 9.24468

-3.65454 9.45464
-3.67553 9.24468

-1.29584 9.04163
-1.25454 9.45464

-9.45454 9.45464
-9.41469 9.85312

-9.41323 9.86766
-9.41469 9.85312

-6.85454 9.45464
-6.81323 9.86766

-3.65454 9.45464
-3.61756 9.82439

-3.61323 9.86766
-3.61756 9.82439

-1.25454 9.45464
-1.24074 9.59262

-1.21323 9.86766
-1.24074 9.59262

-9.41323 9.86766
-9.37193 10.2807

-6.81323 9.86766
-6.80598 9.94019

-6.77193 10.2807
-6.80598 9.94019

-3.61323 9.86766
-3.57193 10.2807

-1.21323 9.86766
-1.18277 10.1723

-1.17193 10.2807
-1.18277 10.1723

-9.37193 10.2807
-9.35672 10.4328

-9.33063 10.6937
-9.35672 10.4328

-6.77193 10.2807
-6.74801 10.5199

-6.73063 10.6937
-6.74801 10.5199

-3.57193 10.2807
-3.55959 10.4041

-3.53063 10.6937
-3.55959 10.4041

-1.17193 10.2807
-1.13063 10.6937

-9.33063 10.6937
-9.29875 11.0125

-9.28933 11.1067
-9.29875 11.0125

-6.73063 10.6937
-6.69004 11.0996

-6.68933 11.1067
-6.69004 11.0996

-3.53063 10.6937
-3.50162 10.9838

-3.48933 11.1067
-3.50162 10.9838

-1.13063 10.6937
-1.1248 10.752

-1.08933 11.1067
-1.1248 10.752

-9.28933 11.1067
-9.24803 11.5197

-6.68933 11.1067
-6.64803 11.5197

-3.48933 11.1067
-3.44803 11.5197

-1.08933 11.1067
-1.06682 11.3318

-1.04803 11.5197
-1.06682 11.3318

-9.24803 11.5197
-9.24077 11.5923

-9.20672 11.9328
-9.24077 11.5923

-6.64803 11.5197
-6.63207 11.6793

-6.60672 11.9328
-6.63207 11.6793

-3.44803 11.5197
-3.44365 11.5635

-3.40672 11.9328
-3.44365 11.5635

-1.04803 11.5197
-1.00885 11.9115

-1.00672 11.9328
-1.00885 11.9115

-9.20672 11.9328
-9.1828 12.172

-9.16542 12.3458
-9.1828 12.172

-6.60672 11.9328
-6.5741 12.259

-6.56542 12.3458
-6.5741 12.259

-3.40672 11.9328
-3.38568 12.1432

-3.36542 12.3458
-3.38568 12.1432

-1.00672 11.9328
-0.965423 12.3458

-9.16542 12.3458
-9.12483 12.7517

-9.12412 12.7588
-9.12483 12.7517

-6.56542 12.3458
-6.52412 12.7588

-3.36542 12.3458
-3.3277 12.723

-3.32412 12.7588
-3.3277 12.723

-0.965423 12.3458
-0.950882 12.4912

-0.924121 12.7588
-0.950882 12.4912

-9.12412 12.7588
-9.08282 13.1718

-6.52412 12.7588
-6.51612 12.8388

-6.48282 13.1718
-6.51612 12.8388

-3.32412 12.7588
-3.28282 13.1718

-0.924121 12.7588
-0.892911 13.0709

-0.882819 13.1718
-0.892911 13.0709

-9.08282 13.1718
-9.06686 13.3314

-9.04152 13.5848
-9.06686 13.3314

-6.48282 13.1718
-6.45815 13.4185

-6.44152 13.5848
-6.45815 13.4185

-3.28282 13.1718
-3.26973 13.3027

-3.24152 13.5848
-3.26973 13.3027

-0.882819 13.1718
-0.841517 13.5848

-9.04152 13.5848
-9.00889 13.9111

-9.00022 13.9978
-9.00889 13.9111

-6.44152 13.5848
-6.40022 13.9978

-3.24152 13.5848
-3.21176 13.8824

-3.20022 13.9978
-3.21176 13.8824

-0.841517 13.5848
-0.834939 13.6506

-0.800215 13.9978
-0.834939 13.6506

-9.00022 13.9978
-8.95891 14.4109

-6.40022 13.9978
-6.40018 13.9982

-6.35891 14.4109
-6.40018 13.9982

-3.20022 13.9978
-3.15891 14.4109

-0.800215 13.9978
-0.776968 14.2303

-0.758914 14.4109
-0.776968 14.2303

-8.95891 14.4109
-8.95092 14.4908

-8.91761 14.8239
-8.95092 14.4908

-6.35891 14.4109
-6.34221 14.5779

-6.31761 14.8239
-6.34221 14.5779

-3.15891 14.4109
-3.15379 14.4621

-3.11761 14.8239
-3.15379 14.4621

-0.758914 14.4109
-0.718997 14.81

-0.717612 14.8239
-0.718997 14.81

-8.91761 14.8239
-8.89295 15.0705

-8.87631 15.2369
-8.89295 15.0705

-6.31761 14.8239
-6.28424 15.1576

-6.27631 15.2369
-6.28424 15.1576

-3.11761 14.8239
-3.09582 15.0418

-3.07631 15.2369
-3.09582 15.0418

-0.717612 14.8239
-0.67631 15.2369

-8.87631 15.2369
-8.83501 15.6499

-6.27631 15.2369
-6.23501 15.6499

-3.07631 15.2369
-3.03785 15.6215

-3.03501 15.6499
-3.03785 15.6215

-0.67631 15.2369
-0.661026 15.3897

-0.635008 15.6499
-0.661026 15.3897

-8.83501 15.6499
-8.83498 15.6502

-8.79371 16.0629
-8.83498 15.6502

-6.23501 15.6499
-6.22627 15.7373

-6.19371 16.0629
-6.22627 15.7373

-3.03501 15.6499
-2.99371 16.0629

-0.635008 15.6499
-0.603054 15.9695

-0.593706 16.0629
-0.603054 15.9695

-8.79371 16.0629
-8.777 16.23

-8.7524 16.476
-8.777 16.23

-6.19371 16.0629
-6.1683 16.317

-6.1524 16.476
-6.1683 16.317

-2.99371 16.0629
-2.97988 16.2012

-2.9524 16.476
-2.97988 16.2012

-0.593706 16.0629
-0.552404 16.476

-8.7524 16.476
-8.71903 16.8097

-8.7111 16.889
-8.71903 16.8097

-6.1524 16.476
-6.1111 16.889

-2.9524 16.476
-2.92191 16.7809

-2.9111 16.889
-2.92191 16.7809

-0.552404 16.476
-0.545083 16.5492

-0.511103 16.889
-0.545083 16.5492

-8.7111 16.889
-8.6698 17.302

-6.1111 16.889
-6.11033 16.8967

-6.0698 17.302
-6.11033 16.8967

-2.9111 16.889
-2.8698 17.302

-0.511103 16.889
-0.487112 17.1289

-0.469801 17.302
-0.487112 17.1289

-8.6698 17.302
-8.66106 17.3894

-8.6285 17.715
-8.66106 17.3894

-6.0698 17.302
-6.05235 17.4765

-6.0285 17.715
-6.05235 17.4765

-2.8698 17.302
-2.86393 17.3607

-2.8285 17.715
-2.86393 17.3607

-0.469801 17.302
-0.42914 17.7086

-0.428499 17.715
-0.42914 17.7086

-8.6285 17.715
-8.60309 17.9691

-8.5872 18.128
-8.60309 17.9691

-6.0285 17.715
-5.99438 18.0562

-5.9872 18.128
-5.99438 18.0562

-2.8285 17.715
-2.80596 17.9404

-2.7872 18.128
-2.80596 17.9404

-0.428499 17.715
-0.387197 18.128

-8.5872 18.128
-8.5459 18.541

-5.9872 18.128
-5.9459 18.541

-2.7872 18.128
-2.74799 18.5201

-2.7459 18.541
-2.74799 18.5201

-0.387197 18.128
-0.371169 18.2883

-0.345895 18.541
-0.371169 18.2883

-8.5459 18.541
-8.54512 18.5488

-8.50459 18.9541
-8.54512 18.5488

-5.9459 18.541
-5.93641 18.6359

-5.90459 18.9541
-5.93641 18.6359

-2.7459 18.541
-2.70459 18.9541

-0.345895 18.541
-0.313198 18.868

-0.304593 18.9541
-0.313198 18.868

-8.50459 18.9541
-8.48715 19.1285

-8.46329 19.3671
-8.48715 19.1285

-5.90459 18.9541
-5.87844 19.2156

-5.86329 19.3671
-5.87844 19.2156

-2.70459 18.9541
-2.69002 19.0998

-2.66329 19.3671
-2.69002 19.0998

-0.304593 18.9541
-0.263292 19.3671

-8.46329 19.3671
-8.42918 19.7082

-8.42199 19.7801
-8.42918 19.7082

-5.86329 19.3671
-5.82199 19.7801

-2.66329 19.3671
-2.63205 19.6795

-2.62199 19.7801
-2.63205 19.6795

-0.263292 19.3671
-0.255227 19.4477

-0.22199 19.7801
-0.255227 19.4477

-8.42199 19.7801
-8.38069 20.1931

-5.82199 19.7801
-5.82047 19.7953

-5.78069 20.1931
-5.82047 19.7953

-2.62199 19.7801
-2.58069 20.1931

-0.22199 19.7801
-0.197255 20.0274

-0.180688 20.1931
-0.197255 20.0274

-8.38069 20.1931
-8.37121 20.2879

-8.33939 20.6061
-8.37121 20.2879

-5.78069 20.1931
-5.7625 20.375

-5.73939 20.6061
-5.7625 20.375

-2.58069 20.1931
-2.57408 20.2592

-2.53939 20.6061
-2.57408 20.2592

-0.180688 20.1931
-0.139386 20.6061

-8.33939 20.6061
-8.31323 20.8677

-8.29808 21.0192
-8.31323 20.8677

-5.73939 20.6061
-5.70453 20.9547

-5.69808 21.0192
-5.70453 20.9547

-2.53939 20.6061
-2.51611 20.8389

-2.49808 21.0192
-2.51611 20.8389

-0.139386 20.6061
-0.139284 20.6072

-0.0980843 21.0192
-0.139284 20.6072

-8.29808 21.0192
-8.25678 21.4322

-5.69808 21.0192
-5.65678 21.4322

-2.49808 21.0192
-2.45814 21.4186

-2.45678 21.4322
-2.45814 21.4186

-0.0980843 21.0192
-0.0813128 21.1869

-0.0567825 21.4322
-0.0813128 21.1869

-8.25678 21.4322
-8.25526 21.4474

-8.21548 21.8452
-8.25526 21.4474

-5.65678 21.4322
-5.64656 21.5344

-5.61548 21.8452
-5.64656 21.5344

-2.45678 21.4322
-2.41548 21.8452

-0.0567825 21.4322
-0.0233415 21.7666

-0.0154807 21.8452
-0.0233415 21.7666

-8.21548 21.8452
-8.19729 22.0271

-8.17418 22.2582
-8.19729 22.0271

-5.61548 21.8452
-5.58858 22.1142

-5.57418 22.2582
-5.58858 22.1142

-2.41548 21.8452
-2.40016 21.9984

-2.37418 22.2582
-2.40016 21.9984

-0.0154807 21.8452
0.0258211 22.2582

-8.17418 22.2582
-8.13932 22.6068

-8.13288 22.6712
-8.13932 22.6068

-5.57418 22.2582
-5.53288 22.6712

-2.37418 22.2582
-2.34219 22.5781

-2.33288 22.6712
-2.34219 22.5781

0.0258211 22.2582
0.0346298 22.3463

0.067123 22.6712
0.0346298 22.3463

-8.13288 22.6712
-8.09158 23.0842

-5.53288 22.6712
-5.53061 22.6939

-5.49158 23.0842
-5.53061 22.6939

-2.33288 22.6712
-2.29158 23.0842

0.067123 22.6712
0.0926011 22.926

0.108425 23.0842
0.0926011 22.926

-8.09158 23.0842
-8.08135 23.1865

-8.05027 23.4973
-8.08135 23.1865

-5.49158 23.0842
-5.47264 23.2736

-5.45027 23.4973
-5.47264 23.2736

-2.29158 23.0842
-2.28422 23.1578

-2.25027 23.4973
-2.28422 23.1578

0.108425 23.0842
0.149727 23.4973

-8.05027 23.4973
-8.02338 23.7662

-8.00897 23.9103
-8.02338 23.7662

-5.45027 23.4973
-5.41467 23.8533

-5.40897 23.9103
-5.41467 23.8533

-2.25027 23.4973
-2.22625 23.7375

-2.20897 23.9103
-2.22625 23.7375

0.149727 23.4973
0.150572 23.5057

0.191028 23.9103
0.150572 23.5057

-8.00897 23.9103
-7.96767 24.3233

-5.40897 23.9103
-5.36767 24.3233

-2.20897 23.9103
-2.16828 24.3172

-2.16767 24.3233
-2.16828 24.3172

0.191028 23.9103
0.208544 24.0854

0.23233 24.3233
0.208544 24.0854

-7.96767 24.3233
-7.96541 24.3459

-7.92637 24.7363
-7.96541 24.3459

-5.36767 24.3233
-5.3567 24.433

-5.32637 24.7363
-5.3567 24.433

-2.16767 24.3233
-2.12637 24.7363

0.23233 24.3233
0.266515 24.6651

0.273632 24.7363
0.266515 24.6651

-7.92637 24.7363
-7.90744 24.9256

-7.88507 25.1493
-7.90744 24.9256

-5.32637 24.7363
-5.29873 25.0127

-5.28507 25.1493
-5.29873 25.0127

-2.12637 24.7363
-2.11031 24.8969

-2.08507 25.1493
-2.11031 24.8969

0.273632 24.7363
0.314934 25.1493

-7.88507 25.1493
-7.84946 25.5054

-7.84376 25.5624
-7.84946 25.5054

-5.28507 25.1493
-5.24376 25.5624

-2.08507 25.1493
-2.05234 25.4766

-2.04376 25.5624
-2.05234 25.4766

0.314934 25.1493
0.324486 25.2449

0.356236 25.5624
0.324486 25.2449

-7.84376 25.5624
-7.80246 25.9754

-5.24376 25.5624
-5.24076 25.5924

-5.20246 25.9754
-5.24076 25.5924

-2.04376 25.5624
-2.00246 25.9754

0.356236 25.5624
0.382457 25.8246

0.397538 25.9754
0.382457 25.8246

-7.80246 25.9754
-7.79149 26.0851

-7.76116 26.3884
-7.79149 26.0851

-5.20246 25.9754
-5.18279 26.1721

-5.16116 26.3884
-5.18279 26.1721

-2.00246 25.9754
-1.99436 26.0564

-1.96116 26.3884
-1.99436 26.0564

0.397538 25.9754
0.438839 26.3884

-7.76116 26.3884
-7.73352 26.6648

-7.71986 26.8014
-7.73352 26.6648

-5.16116 26.3884
-5.12481 26.7519

-5.11986 26.8014
-5.12481 26.7519

-1.96116 26.3884
-1.93639 26.6361

-1.91986 26.8014
-1.93639 26.6361

0.438839 26.3884
0.440429 26.4043

0.480141 26.8014
0.440429 26.4043

-7.71986 26.8014
-7.67856 27.2144

-5.11986 26.8014
-5.07856 27.2144

-1.91986 26.8014
-1.87856 27.2144

0.480141 26.8014
0.4984 26.984

0.521443 27.2144
0.4984 26.984

-7.67856 27.2144
-7.67555 27.2445

-7.63726 27.6274
-7.67555 27.2445

-5.07856 27.2144
-5.06684 27.3316

-5.03726 27.6274
-5.06684 27.3316

-1.87856 27.2144
-1.87842 27.2158

-1.83726 27.6274
-1.87842 27.2158

0.521443 27.2144
0.556371 27.5637

0.562745 27.6274
0.556371 27.5637

-7.63726 27.6274
-7.61758 27.8242

-7.59595 28.0405
-7.61758 27.8242

-5.03726 27.6274
-5.00887 27.9113

-4.99595 28.0405
-5.00887 27.9113

-1.83726 27.6274
-1.82045 27.7955

-1.79595 28.0405
-1.82045 27.7955

0.562745 27.6274
0.604047 28.0405

-7.59595 28.0405
-7.55961 28.4039

-7.55465 28.4535
-7.55961 28.4039

-4.99595 28.0405
-4.95465 28.4535

-1.79595 28.0405
-1.76248 28.3752

-1.75465 28.4535
-1.76248 28.3752

0.604047 28.0405
0.614343 28.1434

0.645349 28.4535
0.614343 28.1434

-7.55465 28.4535
-7.51335 28.8665

-4.95465 28.4535
-4.9509 28.491

-4.91335 28.8665
-4.9509 28.491

-1.75465 28.4535
-1.71335 28.8665

0.645349 28.4535
0.672314 28.7231

0.68665 28.8665
0.672314 28.7231

-7.51335 28.8665
-7.50164 28.9836

-7.47205 29.2795
-7.50164 28.9836

-4.91335 28.8665
-4.89293 29.0707

-4.87205 29.2795
-4.89293 29.0707

-1.71335 28.8665
-1.70451 28.9549

-1.67205 29.2795
-1.70451 28.9549

0.68665 28.8665
0.727952 29.2795

-7.47205 29.2795
-7.44366 29.5634

-7.43075 29.6925
-7.44366 29.5634

-4.87205 29.2795
-4.83496 29.6504

-4.83075 29.6925
-4.83496 29.6504

-1.67205 29.2795
-1.64654 29.5346

-1.63075 29.6925
-1.64654 29.5346

0.727952 29.2795
0.730285 29.3029

0.769254 29.6925
0.730285 29.3029

-7.43075 29.6925
-7.38944 30.1056

-4.83075 29.6925
-4.78944 30.1056

-1.63075 29.6925
-1.58944 30.1056

0.769254 29.6925
0.788256 29.8826

0.810556 30.1056
0.788256 29.8826

-7.38944 30.1056
-7.38569 30.1431

-7.34814 30.5186
-7.38569 30.1431

-4.78944 30.1056
-4.77699 30.2301

-4.74814 30.5186
-4.77699 30.2301

-1.58944 30.1056
-1.58857 30.1143

-1.54814 30.5186
-1.58857 30.1143

0.810556 30.1056
0.846228 30.4623

0.851858 30.5186
0.846228 30.4623

-7.34814 30.5186
-7.32772 30.7228

-7.30684 30.9316
-7.32772 30.7228

-4.74814 30.5186
-4.71901 30.8099

-4.70684 30.9316
-4.71901 30.8099

-1.54814 30.5186
-1.53059 30.6941

-1.50684 30.9316
-1.53059 30.6941

0.851858 30.5186
0.89316 30.9316

-7.30684 30.9316
-7.26975 31.3025

-7.26554 31.3446
-7.26975 31.3025

-4.70684 30.9316
-4.66554 31.3446

-1.50684 30.9316
-1.47262 31.2738

-1.46554 31.3446
-1.47262 31.2738

0.89316 30.9316
0.904199 31.042

0.934461 31.3446
0.904199 31.042

-7.26554 31.3446
-7.22424 31.7576

-4.66554 31.3446
-4.66104 31.3896

-4.62424 31.7576
-4.66104 31.3896

-1.46554 31.3446
-1.42424 31.7576

0.934461 31.3446
0.96217 31.6217

0.975763 31.7576
0.96217 31.6217

-7.22424 31.7576
-7.21178 31.8822

-7.18293 32.1707
-7.21178 31.8822

-4.62424 31.7576
-4.60307 31.9693

-4.58293 32.1707
-4.60307 31.9693

-1.42424 31.7576
-1.41465 31.8535

-1.38293 32.1707
-1.41465 31.8535

0.975763 31.7576
1.01707 32.1707

-7.18293 32.1707
-7.15381 32.4619

-7.14163 32.5837
-7.15381 32.4619

-4.58293 32.1707
-4.5451 32.549

-4.54163 32.5837
-4.5451 32.549

-1.38293 32.1707
-1.35668 32.4332

-1.34163 32.5837
-1.35668 32.4332

1.01707 32.1707
1.02014 32.2014

1.05837 32.5837
1.02014 32.2014

-7.14163 32.5837
-7.10033 32.9967

-4.54163 32.5837
-4.50033 32.9967

-1.34163 32.5837
-1.30033 32.9967

1.05837 32.5837
1.07811 32.7811

1.09967 32.9967
1.07811 32.7811

-7.10033 32.9967
-7.09584 33.0416

-7.05903 33.4097
-7.09584 33.0416

-4.50033 32.9967
-4.48713 33.1287

-4.45903 33.4097
-4.48713 33.1287

-1.30033 32.9967
-1.29871 33.0129

-1.25903 33.4097
-1.29871 33.0129

1.09967 32.9967
1.13608 33.3608

1.14097 33.4097
1.13608 33.3608

-7.05903 33.4097
-7.03787 33.6213

-7.01773 33.8227
-7.03787 33.6213

-4.45903 33.4097
-4.42916 33.7084

-4.41773 33.8227
-4.42916 33.7084

-1.25903 33.4097
-1.24074 33.5926

-1.21773 33.8227
-1.24074 33.5926

1.14097 33.4097
1.18227 33.8227

-7.01773 33.8227
-6.97989 34.2011

-6.97643 34.2357
-6.97989 34.2011

-4.41773 33.8227
-4.37643 34.2357

-1.21773 33.8227
-1.18277 34.1723

-1.17643 34.2357
-1.18277 34.1723

1.18227 33.8227
1.19406 33.9406

1.22357 34.2357
1.19406 33.9406

-6.97643 34.2357
-6.93512 34.6488

-4.37643 34.2357
-4.37119 34.2881

-4.33512 34.6488
-4.37119 34.2881

-1.17643 34.2357
-1.13512 34.6488

1.22357 34.2357
1.25203 34.5203

1.26488 34.6488
1.25203 34.5203

-6.93512 34.6488
-6.92192 34.7808

-6.89382 35.0618
-6.92192 34.7808

-4.33512 34.6488
-4.31322 34.8678

-4.29382 35.0618
-4.31322 34.8678

-1.13512 34.6488
-1.1248 34.752

-1.09382 35.0618
-1.1248 34.752

1.26488 34.6488
1.30618 35.0618

-6.89382 35.0618
-6.86395 35.3605

-6.85252 35.4748
-6.86395 35.3605

-4.29382 35.0618
-4.25524 35.4476

-4.25252 35.4748
-4.25524 35.4476

-1.09382 35.0618
-1.06682 35.3318

-1.05252 35.4748
-1.06682 35.3318

1.30618 35.0618
1.31 35.1

1.34748 35.4748
1.31 35.1

-6.85252 35.4748
-6.81122 35.8878

-4.25252 35.4748
-4.21122 35.8878

-1.05252 35.4748
-1.01122 35.8878

1.34748 35.4748
1.36797 35.6797

1.38878 35.8878
1.36797 35.6797

-6.81122 35.8878
-6.80598 35.9402

-6.76992 36.3008
-6.80598 35.9402

-4.21122 35.8878
-4.19727 36.0273

-4.16992 36.3008
-4.19727 36.0273

-1.01122 35.8878
-1.00885 35.9115

-0.969917 36.3008
-1.00885 35.9115

1.38878 35.8878
1.42594 36.2594

1.43008 36.3008
1.42594 36.2594

-6.76992 36.3008
-6.74801 36.5199

-6.72861 36.7139
-6.74801 36.5199

-4.16992 36.3008
-4.1393 36.607

-4.12861 36.7139
-4.1393 36.607

-0.969917 36.3008
-0.950882 36.4912

-0.928615 36.7139
-0.950882 36.4912

1.43008 36.3008
1.47139 36.7139

-6.72861 36.7139
-6.69004 37.0996

-6.68731 37.1269
-6.69004 37.0996

-4.12861 36.7139
-4.08731 37.1269

-0.928615 36.7139
-0.892911 37.0709

-0.887313 37.1269
-0.892911 37.0709

1.47139 36.7139
1.48391 36.8391

1.51269 37.1269
1.48391 36.8391

-6.68731 37.1269
-6.64601 37.5399

-4.08731 37.1269
-4.08133 37.1867

-4.04601 37.5399
-4.08133 37.1867

-0.887313 37.1269
-0.846011 37.5399

1.51269 37.1269
1.54188 37.4188

-6.64601 37.5399
-6.63207 37.6793

-6.60471 37.9529
-6.63207 37.6793

-4.04601 37.5399
-4.02336 37.7664

-4.00471 37.9529
-4.02336 37.7664

-0.846011 37.5399
-0.834939 37.6506

-0.804709 37.9529
-0.834939 37.6506

-6.60471 37.9529
-6.5741 38.259

-6.56341 38.3659
-6.5741 38.259

-4.00471 37.9529
-3.96539 38.3461

-3.96341 38.3659
-3.96539 38.3461

-0.804709 37.9529
-0.776968 38.2303

-0.763407 38.3659
-0.776968 38.2303

-6.56341 38.3659
-6.52211 38.7789

-3.96341 38.3659
-3.92211 38.7789

-0.763407 38.3659
-0.722106 38.7789

-6.52211 38.7789
-6.51612 38.8388

-6.4808 39.192
-6.51612 38.8388

-3.92211 38.7789
-3.90742 38.9258

-3.8808 39.192
-3.90742 38.9258

-0.722106 38.7789
-0.718997 38.81

-0.680804 39.192
-0.718997 38.81

-6.4808 39.192
-6.45815 39.4185

-6.4395 39.605
-6.45815 39.4185

-3.8808 39.192
-3.84945 39.5055

-3.8395 39.605
-3.84945 39.5055

-0.680804 39.192
-0.661026 39.3897

-0.639502 39.605
-0.661026 39.3897

-6.4395 39.605
-6.40018 39.9982

-6.3982 40.018
-6.40018 39.9982

-3.8395 39.605
-3.7982 40.018

-0.639502 39.605
-0.603054 39.9695

-0.5982 40.018
-0.603054 39.9695

-6.3982 40.018
-6.3569 40.431

-3.7982 40.018
-3.79147 40.0853

-3.7569 40.431
-3.79147 40.0853

-0.5982 40.018
-0.556898 40.431

-6.3569 40.431
-6.34221 40.5779

-6.3156 40.844
-6.34221 40.5779

-3.7569 40.431
-3.7335 40.665

-3.7156 40.844
-3.7335 40.665

-0.556898 40.431
-0.545083 40.5492

-0.515596 40.844
-0.545083 40.5492

-6.3156 40.844
-6.28424 41.1576

-6.27429 41.2571
-6.28424 41.1576

-3.7156 40.844
-3.67553 41.2447

-3.67429 41.2571
-3.67553 41.2447

-0.515596 40.844
-0.487112 41.1289

-0.474295 41.2571
-0.487112 41.1289

-6.27429 41.2571
-6.23299 41.6701

-3.67429 41.2571
-3.63299 41.6701

-0.474295 41.2571
-0.432993 41.6701

-6.23299 41.6701
-6.22627 41.7373

-6.19169 42.0831
-6.22627 41.7373

-3.63299 41.6701
-3.61756 41.8244

-3.59169 42.0831
-3.61756 41.8244

-0.432993 41.6701
-0.42914 41.7086

-0.391691 42.0831
-0.42914 41.7086

-6.19169 42.0831
-6.1683 42.317

-6.15039 42.4961
-6.1683 42.317

-3.59169 42.0831
-3.55959 42.4041

-3.55039 42.4961
-3.55959 42.4041

-0.391691 42.0831
-0.371169 42.2883

-0.350389 42.4961
-0.371169 42.2883

-6.15039 42.4961
-6.11033 42.8967

-6.10909 42.9091
-6.11033 42.8967

-3.55039 42.4961
-3.50909 42.9091

-0.350389 42.4961
-0.313198 42.868

-0.309087 42.9091
-0.313198 42.868

-6.10909 42.9091
-6.06779 43.3221

-3.50909 42.9091
-3.50162 42.9838

-3.46779 43.3221
-3.50162 42.9838

-0.309087 42.9091
-0.267785 43.3221

-6.06779 43.3221
-6.05235 43.4765

-6.02648 43.7352
-6.05235 43.4765

-3.46779 43.3221
-3.44365 43.5635

-3.42648 43.7352
-3.44365 43.5635

-0.267785 43.3221
-0.255227 43.4477

-0.226484 43.7352
-0.255227 43.4477

-6.02648 43.7352
-5.99438 44.0562

-5.98518 44.1482
-5.99438 44.0562

-3.42648 43.7352
-3.38568 44.1432

-3.38518 44.1482
-3.38568 44.1432

-0.226484 43.7352
-0.197255 44.0274

-0.185182 44.1482
-0.197255 44.0274

-5.98518 44.1482
-5.94388 44.5612

-3.38518 44.1482
-3.34388 44.5612

-0.185182 44.1482
-0.14388 44.5612

-5.94388 44.5612
-5.93641 44.6359

-5.90258 44.9742
-5.93641 44.6359

-3.34388 44.5612
-3.3277 44.723

-3.30258 44.9742
-3.3277 44.723

-0.14388 44.5612
-0.139284 44.6072

-0.102578 44.9742
-0.139284 44.6072

-5.90258 44.9742
-5.87844 45.2156

-5.86128 45.3872
-5.87844 45.2156

-3.30258 44.9742
-3.26973 45.3027

-3.26128 45.3872
-3.26973 45.3027

-0.102578 44.9742
-0.0813128 45.1869

-0.0612763 45.3872
-0.0813128 45.1869

-5.86128 45.3872
-5.82047 45.7953

-5.81997 45.8003
-5.82047 45.7953

-3.26128 45.3872
-3.21997 45.8003

-0.0612763 45.3872
-0.0233415 45.7666

-0.0199745 45.8003
-0.0233415 45.7666

-5.81997 45.8003
-5.77867 46.2133

-3.21997 45.8003
-3.21176 45.8824

-3.17867 46.2133
-3.21176 45.8824

-0.0199745 45.8003
0.0213273 46.2133

-5.77867 46.2133
-5.7625 46.375

-5.73737 46.6263
-5.7625 46.375

-3.17867 46.2133
-3.15379 46.4621

-3.13737 46.6263
-3.15379 46.4621

0.0213273 46.2133
0.0346298 46.3463

0.0626292 46.6263
0.0346298 46.3463

-5.73737 46.6263
-5.70453 46.9547

-5.69607 47.0393
-5.70453 46.9547

-3.13737 46.6263
-3.09607 47.0393

0.0626292 46.6263
0.0926011 46.926

0.103931 47.0393
0.0926011 46.926

-5.69607 47.0393
-5.65477 47.4523

-3.09607 47.0393
-3.09582 47.0418

-3.05477 47.4523
-3.09582 47.0418

0.103931 47.0393
0.145233 47.4523

-5.65477 47.4523
-5.64656 47.5344

-5.61347 47.8653
-5.64656 47.5344

-3.05477 47.4523
-3.03785 47.6215

-3.01347 47.8653
-3.03785 47.6215

0.145233 47.4523
0.150572 47.5057

0.186535 47.8653
0.150572 47.5057

-5.61347 47.8653
-5.58858 48.1142

-5.57216 48.2784
-5.58858 48.1142

-3.01347 47.8653
-2.97988 48.2012

-2.97216 48.2784
-2.97988 48.2012

0.186535 47.8653
0.208544 48.0854

0.227836 48.2784
0.208544 48.0854

-5.57216 48.2784
-5.53086 48.6914

-2.97216 48.2784
-2.93086 48.6914

0.227836 48.2784
0.266515 48.6651

0.269138 48.6914
0.266515 48.6651

-5.53086 48.6914
-5.53061 48.6939

-5.48956 49.1044
-5.53061 48.6939

-2.93086 48.6914
-2.92191 48.7809

-2.88956 49.1044
-2.92191 48.7809

0.269138 48.6914
0.31044 49.1044

-5.48956 49.1044
-5.47264 49.2736

-5.44826 49.5174
-5.47264 49.2736

-2.88956 49.1044
-2.86393 49.3607

-2.84826 49.5174
-2.86393 49.3607

0.31044 49.1044
0.324486 49.2449

0.351742 49.5174
0.324486 49.2449

-5.44826 49.5174
-5.41467 49.8533

-5.40696 49.9304
-5.41467 49.8533

-2.84826 49.5174
-2.80696 49.9304

0.351742 49.5174
0.382457 49.8246

0.393044 49.9304
0.382457 49.8246

-5.40696 49.9304
-5.36565 50.3435

-2.80696 49.9304
-2.80596 49.9404

-2.76565 50.3435
-2.80596 49.9404

0.393044 49.9304
0.434346 50.3435

-5.36565 50.3435
-5.3567 50.433

-5.32435 50.7565
-5.3567 50.433

-2.76565 50.3435
-2.74799 50.5201

-2.72435 50.7565
-2.74799 50.5201

0.434346 50.3435
0.440429 50.4043

0.475647 50.7565
0.440429 50.4043

-5.32435 50.7565
-5.29873 51.0127

-5.28305 51.1695
-5.29873 51.0127

-2.72435 50.7565
-2.69002 51.0998

-2.68305 51.1695
-2.69002 51.0998

0.475647 50.7565
0.4984 50.984

0.516949 51.1695
0.4984 50.984

-5.28305 51.1695
-5.24175 51.5825

-2.68305 51.1695
-2.64175 51.5825

0.516949 51.1695
0.556371 51.5637

0.558251 51.5825
0.556371 51.5637

-5.24175 51.5825
-5.24076 51.5924

-5.20045 51.9955
-5.24076 51.5924

-2.64175 51.5825
-2.63205 51.6795

-2.60045 51.9955
-2.63205 51.6795

0.558251 51.5825
0.599553 51.9955

-5.20045 51.9955
-5.18279 52.1721

-5.15915 52.4085
-5.18279 52.1721

-2.60045 51.9955
-2.57408 52.2592

-2.55915 52.4085
-2.57408 52.2592

0.599553 51.9955
0.614343 52.1434

0.640855 52.4085
0.614343 52.1434

-5.15915 52.4085
-5.12481 52.7519

-5.11784 52.8216
-5.12481 52.7519

-2.55915 52.4085
-2.51784 52.8216

0.640855 52.4085
0.672314 52.7231

0.682157 52.8216
0.672314 52.7231

-5.11784 52.8216
-5.07654 53.2346

-2.51784 52.8216
-2.51611 52.8389

-2.47654 53.2346
-2.51611 52.8389

0.682157 52.8216
0.723458 53.2346

-5.07654 53.2346
-5.06684 53.3316

-5.03524 53.6476
-5.06684 53.3316

-2.47654 53.2346
-2.45814 53.4186

-2.43524 53.6476
-2.45814 53.4186

0.723458 53.2346
0.730285 53.3029

0.76476 53.6476
0.730285 53.3029

-5.03524 53.6476
-5.00887 53.9113

-4.99394 54.0606
-5.00887 53.9113

-2.43524 53.6476
-2.40016 53.9984

-2.39394 54.0606
-2.40016 53.9984

0.76476 53.6476
0.788256 53.8826

0.806062 54.0606
0.788256 53.8826

-4.99394 54.0606
-4.95264 54.4736

-2.39394 54.0606
-2.35264 54.4736

0.806062 54.0606
0.846228 54.4623

0.847364 54.4736
0.846228 54.4623

-4.95264 54.4736
-4.9509 54.491

-4.91133 54.8867
-4.9509 54.491

-2.35264 54.4736
-2.34219 54.5781

-2.31133 54.8867
-2.34219 54.5781

0.847364 54.4736
0.888666 54.8867

-4.91133 54.8867
-4.89293 55.0707

-4.87003 55.2997
-4.89293 55.0707

-2.31133 54.8867
-2.28422 55.1578

-2.27003 55.2997
-2.28422 55.1578

0.888666 54.8867
0.904199 55.042

0.929968 55.2997
0.904199 55.042

-4.87003 55.2997
-4.83496 55.6504

-4.82873 55.7127
-4.83496 55.6504

-2.27003 55.2997
-2.22873 55.7127

0.929968 55.2997
0.96217 55.6217

0.971269 55.7127
0.96217 55.6217

-4.82873 55.7127
-4.78743 56.1257

-2.22873 55.7127
-2.22625 55.7375

-2.18743 56.1257
-2.22625 55.7375

0.971269 55.7127
1.01257 56.1257

-4.78743 56.1257
-4.77699 56.2301

-4.74613 56.5387
-4.77699 56.2301

-2.18743 56.1257
-2.16828 56.3172

-2.14613 56.5387
-2.16828 56.3172

1.01257 56.1257
1.02014 56.2014

1.05387 56.5387
1.02014 56.2014

-4.74613 56.5387
-4.71901 56.8099

-4.70483 56.9517
-4.71901 56.8099

-2.14613 56.5387
-2.11031 56.8969

-2.10483 56.9517
-2.11031 56.8969

1.05387 56.5387
1.07811 56.7811

1.09517 56.9517
1.07811 56.7811


==> figdata/toy_gap_boundary.dat <==
x y
8.88225 5.52007
8.87894 5.52212

8.86462 5.531
8.85287 5.53828

8.87894 5.52212
8.86462 5.531

8.82935 5.55285
8.8268 5.55443

8.84699 5.54192
8.82935 5.55285

8.85287 5.53828
8.84699 5.54192

8.81172 5.56378
8.80073 5.57059

8.8268 5.55443
8.81172 5.56378

8.77646 5.58563
8.77466 5.58674

8.79409 5.57471
8.77646 5.58563

8.80073 5.57059
8.79409 5.57471

8.75882 5.59656
8.74859 5.6029

8.77466 5.58674
8.75882 5.59656

8.72356 5.61842
8.72252 5.61906

8.74119 5.60749
8.72356 5.61842

8.74859 5.6029
8.74119 5.60749

8.70592 5.62934
8.69645 5.63521

8.72252 5.61906
8.70592 5.62934

8.67066 5.6512
8.67038 5.65137

8.68829 5.64027
8.67066 5.6512

8.69645 5.63521
8.68829 5.64027

8.65303 5.66212
8.64431 5.66752

8.67038 5.65137
8.65303 5.66212

8.63539 5.67305
8.61824 5.68368

8.64431 5.66752
8.63539 5.67305

8.60013 5.69491
8.59217 5.69984

8.61776 5.68398
8.60013 5.69491

8.61824 5.68368
8.61776 5.68398

8.5825 5.70583
8.5661 5.71599

8.59217 5.69984
8.5825 5.70583

8.54723 5.72769
8.54003 5.73215

8.56486 5.71676
8.54723 5.72769

8.5661 5.71599
8.56486 5.71676

8.5296 5.73861
8.51396 5.7483

8.54003 5.73215
8.5296 5.73861

8.49433 5.76047
8.48789 5.76446

8.51197 5.74954
8.49433 5.76047

8.51396 5.7483
8.51197 5.74954

8.4767 5.7714
8.46182 5.78062

8.48789 5.76446
8.4767 5.7714

8.44144 5.79325
8.43575 5.79677

8.45907 5.78232
8.44144 5.79325

8.46182 5.78062
8.45907 5.78232

8.4238 5.80418
8.40969 5.81293

8.43575 5.79677
8.4238 5.80418

8.38854 5.82603
8.38362 5.82908

8.40617 5.81511
8.38854 5.82603

8.40969 5.81293
8.40617 5.81511

8.37091 5.83696
8.35755 5.84524

8.38362 5.82908
8.37091 5.83696

8.33564 5.85881
8.33148 5.8614

8.35327 5.84789
8.33564 5.85881

8.35755 5.84524
8.35327 5.84789

8.31801 5.86974
8.30541 5.87755

8.33148 5.8614
8.31801 5.86974

8.28274 5.8916
8.27934 5.89371

8.30038 5.88067
8.28274 5.8916

8.30541 5.87755
8.30038 5.88067

8.26511 5.90252
8.25327 5.90986

8.27934 5.89371
8.26511 5.90252

8.22984 5.92438
8.2272 5.92602

8.24748 5.91345
8.22984 5.92438

8.25327 5.90986
8.24748 5.91345

8.21221 5.93531
8.20113 5.94218

8.2272 5.92602
8.21221 5.93531

8.17695 5.95716
8.17506 5.95833

8.19458 5.94623
8.17695 5.95716

8.20113 5.94218
8.19458 5.94623

8.15931 5.96809
8.14899 5.97449

8.17506 5.95833
8.15931 5.96809

8.12405 5.98994
8.12292 5.99064

8.14168 5.97901
8.12405 5.98994

8.14899 5.97449
8.14168 5.97901

8.10642 6.00087
8.09685 6.0068

8.12292 5.99064
8.10642 6.00087

8.07115 6.02272
8.07078 6.02296

8.08878 6.0118
8.07115 6.02272

8.09685 6.0068
8.08878 6.0118

8.05352 6.03365
8.04471 6.03911

8.07078 6.02296
8.05352 6.03365

8.03589 6.04458
8.01864 6.05527

8.04471 6.03911
8.03589 6.04458

8.00062 6.06643
7.99257 6.07142

8.01825 6.0555
8.00062 6.06643

8.01864 6.05527
8.01825 6.0555

7.98299 6.07736
7.9665 6.08758

7.99257 6.07142
7.98299 6.07736

7.94772 6.09921
7.94043 6.10374

7.96536 6.08829
7.94772 6.09921

7.9665 6.08758
7.96536 6.08829

7.93009 6.11014
7.91436 6.11989

7.94043 6.10374
7.93009 6.11014

7.89483 6.132
7.88829 6.13605

7.91246 6.12107
7.89483 6.132

7.91436 6.11989
7.91246 6.12107

7.87719 6.14292
7.86222 6.1522

7.88829 6.13605
7.87719 6.14292

7.84193 6.16478
7.83615 6.16836

7.85956 6.15385
7.84193 6.16478

7.86222 6.1522
7.85956 6.15385

7.8243 6.1757
7.81008 6.18452

7.83615 6.16836
7.8243 6.1757

7.78903 6.19756
7.78401 6.20067

7.80666 6.18663
7.78903 6.19756

7.81008 6.18452
7.80666 6.18663

7.7714 6.20849
7.75794 6.21683

7.78401 6.20067
7.7714 6.20849

7.73613 6.23034
7.73187 6.23298

7.75377 6.21941
7.73613 6.23034

7.75794 6.21683
7.75377 6.21941

7.7185 6.24127
7.7058 6.24914

7.73187 6.23298
7.7185 6.24127

7.68323 6.26312
7.67973 6.2653

7.70087 6.2522
7.68323 6.26312

7.7058 6.24914
7.70087 6.2522

7.6656 6.27405
7.65366 6.28145

7.67973 6.2653
7.6656 6.27405

7.63034 6.2959
7.62759 6.29761

7.64797 6.28498
7.63034 6.2959

7.65366 6.28145
7.64797 6.28498

7.6127 6.30683
7.60152 6.31376

7.62759 6.29761
7.6127 6.30683

7.57744 6.32869
7.57545 6.32992

7.59507 6.31776
7.57744 6.32869

7.60152 6.31376
7.59507 6.31776

7.55981 6.33961
7.54938 6.34607

7.57545 6.32992
7.55981 6.33961

7.52454 6.36147
7.52331 6.36223

7.54217 6.35054
7.52454 6.36147

7.54938 6.34607
7.54217 6.35054

7.50691 6.3724
7.49724 6.37839

7.52331 6.36223
7.50691 6.3724

7.47164 6.39425
7.47117 6.39454

7.48928 6.38332
7.47164 6.39425

7.49724 6.37839
7.48928 6.38332

7.45401 6.40518
7.4451 6.4107

7.47117 6.39454
7.45401 6.40518

7.43638 6.4161
7.41903 6.42685

7.4451 6.4107
7.43638 6.4161

7.40111 6.43796
7.39296 6.44301

7.41875 6.42703
7.40111 6.43796

7.41903 6.42685
7.41875 6.42703

7.38348 6.44889
7.36689 6.45917

7.39296 6.44301
7.38348 6.44889

7.34822 6.47074
7.34082 6.47532

7.36585 6.45981
7.34822 6.47074

7.36689 6.45917
7.36585 6.45981

7.33058 6.48167
7.31475 6.49148

7.34082 6.47532
7.33058 6.48167

7.29532 6.50352
7.28868 6.50763

7.31295 6.49259
7.29532 6.50352

7.31475 6.49148
7.31295 6.49259

7.27769 6.51445
7.26261 6.52379

7.28868 6.50763
7.27769 6.51445

7.24242 6.5363
7.23654 6.53995

7.26005 6.52538
7.24242 6.5363

7.26261 6.52379
7.26005 6.52538

7.22479 6.54723
7.21047 6.5561

7.23654 6.53995
7.22479 6.54723

7.18952 6.56909
7.1844 6.57226

7.20715 6.55816
7.18952 6.56909

7.21047 6.5561
7.20715 6.55816

7.17189 6.58001
7.15833 6.58841

7.1844 6.57226
7.17189 6.58001

7.13662 6.60187
7.13226 6.60457

7.15426 6.59094
7.13662 6.60187

7.15833 6.58841
7.15426 6.59094

7.11899 6.61279
7.10619 6.62073

7.13226 6.60457
7.11899 6.61279

7.08373 6.63465
7.08012 6.63688

7.10136 6.62372
7.08373 6.63465

7.10619 6.62073
7.10136 6.62372

7.06609 6.64558
7.05405 6.65304

7.08012 6.63688
7.06609 6.64558

7.03083 6.66743
7.02798 6.66919

7.04846 6.6565
7.03083 6.66743

7.05405 6.65304
7.04846 6.6565

7.0132 6.67836
7.00191 6.68535

7.02798 6.66919
7.0132 6.67836

6.97793 6.70021
6.97584 6.70151

6.99556 6.68929
6.97793 6.70021

7.00191 6.68535
6.99556 6.68929

6.9603 6.71114
6.94977 6.71766

6.97584 6.70151
6.9603 6.71114

6.92503 6.73299
6.9237 6.73382

6.94267 6.72207
6.92503 6.73299

6.94977 6.71766
6.94267 6.72207

6.9074 6.74392
6.89763 6.74997

6.9237 6.73382
6.9074 6.74392

6.87214 6.76578
6.87156 6.76613

6.88977 6.75485
6.87214 6.76578

6.89763 6.74997
6.88977 6.75485

6.8545 6.7767
6.84549 6.78229

6.87156 6.76613
6.8545 6.7767

6.83687 6.78763
6.81942 6.79844

6.84549 6.78229
6.83687 6.78763

6.80161 6.80948
6.79335 6.8146

6.81924 6.79856
6.80161 6.80948

6.81942 6.79844
6.81924 6.79856

6.78397 6.82041
6.76728 6.83075

6.79335 6.8146
6.78397 6.82041

6.74871 6.84227
6.74121 6.84691

6.76634 6.83134
6.74871 6.84227

6.76728 6.83075
6.76634 6.83134

6.73108 6.85319
6.71514 6.86307

6.74121 6.84691
6.73108 6.85319

6.69581 6.87505
6.68907 6.87922

6.71344 6.86412
6.69581 6.87505

6.71514 6.86307
6.71344 6.86412

6.67818 6.88598
6.663 6.89538

6.68907 6.87922
6.67818 6.88598

6.64291 6.90783
6.63693 6.91153

6.66054 6.8969
6.64291 6.90783

6.663 6.89538
6.66054 6.8969

6.62528 6.91876
6.61087 6.92769

6.63693 6.91153
6.62528 6.91876

6.59001 6.94061
6.5848 6.94385

6.60765 6.92968
6.59001 6.94061

6.61087 6.92769
6.60765 6.92968

6.57238 6.95154
6.55873 6.96

6.5848 6.94385
6.57238 6.95154

6.53712 6.97339
6.53266 6.97616

6.55475 6.96247
6.53712 6.97339

6.55873 6.96
6.55475 6.96247

6.51948 6.98432
6.50659 6.99231

6.53266 6.97616
6.51948 6.98432

6.48422 7.00618
6.48052 7.00847

6.50185 6.99525
6.48422 7.00618

6.50659 6.99231
6.50185 6.99525

6.46659 7.0171
6.45445 7.02463

6.48052 7.00847
6.46659 7.0171

6.43132 7.03896
6.42838 7.04078

6.44895 7.02803
6.43132 7.03896

6.45445 7.02463
6.44895 7.02803

6.41369 7.04988
6.40231 7.05694

6.42838 7.04078
6.41369 7.04988

6.37842 7.07174
6.37624 7.07309

6.39606 7.06081
6.37842 7.07174

6.40231 7.05694
6.39606 7.06081

6.36079 7.08267
6.35017 7.08925

6.37624 7.07309
6.36079 7.08267

6.32553 7.10452
6.3241 7.10541

6.34316 7.09359
6.32553 7.10452

6.35017 7.08925
6.34316 7.09359

6.30789 7.11545
6.29803 7.12156

6.3241 7.10541
6.30789 7.11545

6.27263 7.1373
6.27196 7.13772

6.29026 7.12637
6.27263 7.1373

6.29803 7.12156
6.29026 7.12637

6.255 7.14823
6.24589 7.15387

6.27196 7.13772
6.255 7.14823

6.23736 7.15916
6.21982 7.17003

6.24589 7.15387
6.23736 7.15916

6.2021 7.18101
6.19375 7.18619

6.21973 7.17008
6.2021 7.18101

6.21982 7.17003
6.21973 7.17008

6.18446 7.19194
6.16768 7.20234

6.19375 7.18619
6.18446 7.19194

6.1492 7.21379
6.14161 7.2185

6.16683 7.20287
6.1492 7.21379

6.16768 7.20234
6.16683 7.20287

6.13157 7.22472
6.11554 7.23465

6.14161 7.2185
6.13157 7.22472

6.0963 7.24657
6.08947 7.25081

6.11393 7.23565
6.0963 7.24657

6.11554 7.23465
6.11393 7.23565

6.07867 7.2575
6.0634 7.26697

6.08947 7.25081
6.07867 7.2575

6.0434 7.27936
6.03733 7.28312

6.06104 7.26843
6.0434 7.27936

6.0634 7.26697
6.06104 7.26843

6.02577 7.29028
6.01126 7.29928

6.03733 7.28312
6.02577 7.29028

5.99051 7.31214
5.98519 7.31543

6.00814 7.30121
5.99051 7.31214

6.01126 7.29928
6.00814 7.30121

5.97287 7.32307
5.95912 7.33159

5.98519 7.31543
5.97287 7.32307

5.93761 7.34492
5.93305 7.34775

5.95524 7.33399
5.93761 7.34492

5.95912 7.33159
5.95524 7.33399

5.91998 7.35585
5.90698 7.3639

5.93305 7.34775
5.91998 7.35585

5.88471 7.3777
5.88091 7.38006

5.90234 7.36677
5.88471 7.3777

5.90698 7.3639
5.90234 7.36677

5.86708 7.38863
5.85484 7.39621

5.88091 7.38006
5.86708 7.38863

5.83181 7.41048
5.82877 7.41237

5.84945 7.39956
5.83181 7.41048

5.85484 7.39621
5.84945 7.39956

5.81418 7.42141
5.8027 7.42853

5.82877 7.41237
5.81418 7.42141

5.77892 7.44327
5.77663 7.44468

5.79655 7.43234
5.77892 7.44327

5.8027 7.42853
5.79655 7.43234

5.76128 7.45419
5.75056 7.46084

5.77663 7.44468
5.76128 7.45419

5.72602 7.47605
5.72449 7.47699

5.74365 7.46512
5.72602 7.47605

5.75056 7.46084
5.74365 7.46512

5.70839 7.48697
5.69842 7.49315

5.72449 7.47699
5.70839 7.48697

5.67312 7.50883
5.67235 7.50931

5.69075 7.4979
5.67312 7.50883

5.69842 7.49315
5.69075 7.4979

5.65549 7.51976
5.64628 7.52546

5.67235 7.50931
5.65549 7.51976

5.62022 7.54161
5.62021 7.54162

5.63785 7.53068
5.62022 7.54161

5.64628 7.52546
5.63785 7.53068

5.60259 7.55254
5.59414 7.55777

5.62021 7.54162
5.60259 7.55254

5.58496 7.56346
5.56807 7.57393

5.59414 7.55777
5.58496 7.56346

5.54969 7.58532
5.542 7.59009

5.56732 7.57439
5.54969 7.58532

5.56807 7.57393
5.56732 7.57439

5.53206 7.59625
5.51593 7.60624

5.542 7.59009
5.53206 7.59625

5.49679 7.6181
5.48986 7.6224

5.51443 7.60717
5.49679 7.6181

5.51593 7.60624
5.51443 7.60717

5.47916 7.62903
5.46379 7.63855

5.48986 7.6224
5.47916 7.62903

5.4439 7.65088
5.43772 7.65471

5.46153 7.63996
5.4439 7.65088

5.46379 7.63855
5.46153 7.63996

5.42626 7.66181
5.41165 7.67087

5.43772 7.65471
5.42626 7.66181

5.391 7.68366
5.38558 7.68702

5.40863 7.67274
5.391 7.68366

5.41165 7.67087
5.40863 7.67274

5.37337 7.69459
5.35951 7.70318

5.38558 7.68702
5.37337 7.69459

5.3381 7.71645
5.33344 7.71933

5.35573 7.70552
5.3381 7.71645

5.35951 7.70318
5.35573 7.70552

5.32047 7.72737
5.30737 7.73549

5.33344 7.71933
5.32047 7.72737

5.2852 7.74923
5.2813 7.75165

5.30284 7.7383
5.2852 7.74923

5.30737 7.73549
5.30284 7.7383

5.26757 7.76016
5.25523 7.7678

5.2813 7.75165
5.26757 7.76016

5.23231 7.78201
5.22916 7.78396

5.24994 7.77108
5.23231 7.78201

5.25523 7.7678
5.24994 7.77108

5.21467 7.79294
5.20309 7.80011

5.22916 7.78396
5.21467 7.79294

5.17941 7.81479
5.17702 7.81627

5.19704 7.80386
5.17941 7.81479

5.20309 7.80011
5.19704 7.80386

5.16177 7.82572
5.15095 7.83243

5.17702 7.81627
5.16177 7.82572

5.12651 7.84757
5.12488 7.84858

5.14414 7.83665
5.12651 7.84757

5.15095 7.83243
5.14414 7.83665

5.10888 7.8585
5.09881 7.86474

5.12488 7.84858
5.10888 7.8585

5.07361 7.88035
5.07274 7.88089

5.09124 7.86943
5.07361 7.88035

5.09881 7.86474
5.09124 7.86943

5.05598 7.89128
5.04667 7.89705

5.07274 7.88089
5.05598 7.89128

5.02071 7.91314
5.0206 7.91321

5.03835 7.90221
5.02071 7.91314

5.04667 7.89705
5.03835 7.90221

5.00308 7.92406
4.99453 7.92936

5.0206 7.91321
5.00308 7.92406

4.98545 7.93499
4.96846 7.94552

4.99453 7.92936
4.98545 7.93499

4.95018 7.95685
4.94239 7.96167

4.96782 7.94592
4.95018 7.95685

4.96846 7.94552
4.96782 7.94592

4.93255 7.96777
4.91632 7.97783

4.94239 7.96167
4.93255 7.96777

4.89729 7.98963
4.89025 7.99398

4.91492 7.9787
4.89729 7.98963

4.91632 7.97783
4.91492 7.9787

4.87965 8.00055
4.86418 8.01014

4.89025 7.99398
4.87965 8.00055

4.84439 8.02241
4.83811 8.0263

4.86202 8.01148
4.84439 8.02241

4.86418 8.01014
4.86202 8.01148

4.82676 8.03334
4.81205 8.04245

4.83811 8.0263
4.82676 8.03334

4.79149 8.05519
4.78598 8.05861

4.80912 8.04426
4.79149 8.05519

4.81205 8.04245
4.80912 8.04426

4.77386 8.06612
4.75991 8.07476

4.78598 8.05861
4.77386 8.06612

4.73859 8.08797
4.73384 8.09092

4.75623 8.07705
4.73859 8.08797

4.75991 8.07476
4.75623 8.07705

4.72096 8.0989
4.70777 8.10708

4.73384 8.09092
4.72096 8.0989

4.6857 8.12075
4.6817 8.12323

4.70333 8.10983
4.6857 8.12075

4.70777 8.10708
4.70333 8.10983

4.66806 8.13168
4.65563 8.13939

4.6817 8.12323
4.66806 8.13168

4.6328 8.15354
4.62956 8.15554

4.65043 8.14261
4.6328 8.15354

4.65563 8.13939
4.65043 8.14261

4.61516 8.16446
4.60349 8.1717

4.62956 8.15554
4.61516 8.16446

4.5799 8.18632
4.57742 8.18786

4.59753 8.17539
4.5799 8.18632

4.60349 8.1717
4.59753 8.17539

4.56227 8.19725
4.55135 8.20401

4.57742 8.18786
4.56227 8.19725

4.527 8.2191
4.52528 8.22017

4.54463 8.20817
4.527 8.2191

4.55135 8.20401
4.54463 8.20817

4.50937 8.23003
4.49921 8.23632

4.52528 8.22017
4.50937 8.23003

4.4741 8.25188
4.47314 8.25248

4.49174 8.24095
4.4741 8.25188

4.49921 8.23632
4.49174 8.24095

4.45647 8.26281
4.44707 8.26864

4.47314 8.25248
4.45647 8.26281

4.42121 8.28466
4.421 8.28479

4.43884 8.27374
4.42121 8.28466

4.44707 8.26864
4.43884 8.27374

4.40357 8.29559
4.39493 8.30095

4.421 8.28479
4.40357 8.29559

4.38594 8.30652
4.36886 8.3171

4.39493 8.30095
4.38594 8.30652

4.35068 8.32837
4.34279 8.33326

4.36831 8.31744
4.35068 8.32837

4.36886 8.3171
4.36831 8.31744

4.33304 8.3393
4.31672 8.34942

4.34279 8.33326
4.33304 8.3393

4.31672 8.34942
4.31541 8.35023


==> figdata/toy_gap_test_A.dat <==
x y
5.37538 5.71762
5.26 5.90541
5.54513 5.46848
5.43476 5.22908
5.21675 5.54944
5.50721 5.71064
5.80252 6.1892
5.30292 5.66513
5.59404 5.42144
6.08827 5.74673
5.38437 6.34629


==> figdata/toy_gap_test_B.dat <==
x y
7.45998 8.51633
6.9908 7.64904
7.86161 7.76845
8.16247 8.83632
7.2914 8.03718
8.41061 8.38178
8.21649 8.40205
7.93621 7.92637
7.72023 7.85477
7.35974 7.95252
7.35645 8.79013
8.15499 7.89352
7.7029 8.04631


==> figdata/toy_gap_train_A.dat <==
x y
5.6098 6.34713
5.94565 6.20548
5.74089 5.63756
5.43233 5.33138
5.99141 5.49275
6.58917 5.80242
5.47995 5.46858
4.87882 5.54211
4.63037 5.93365
5.49913 5.51603
5.02246 6.66857
5.11142 5.4055


==> figdata/toy_gap_train_B.dat <==
x y
7.92119 8.0923
7.74335 7.74313
7.70747 8.34715
7.78818 8.01419
7.064 7.94241
7.75135 7.80119
8.5673 7.68095
7.90285 7.93118
8.24134 8.13223
8.03991 8.50086
8.0205 7.88721
7.72568 7.75969


==> figdata/toy_line_fits.dat <==
x hand ols
-0.216062 -1.82617 -1.87274
10.2 20.8312 20.8789


==> figdata/toy_line_test.dat <==
x y
7.71073 15.3156
7.55377 15.0828
4.35799 8.07789
6.0327 11.6963
3.27601 5.69168
9.62325 19.5307
6.51594 12.944
5.44394 10.6741
3.31202 5.831
8.43314 16.804
0.456971 -0.392473
0.341489 -0.696777
2.82422 4.79561
0.946477 0.706648
7.76777 15.4447
0.865322 0.723265
7.87371 15.6317
4.46434 8.4618
2.77447 4.59625
0.434216 -0.293188


==> figdata/toy_line_train.dat <==
x y
3.98427 7.62452
6.27757 12.3597
7.62211 15.1665
4.97082 9.42797
8.09666 16.6323
0.530872 -0.269182
0.0839376 -1.33718
2.84666 4.72721
8.99648 18.1928
5.48102 10.3755
4.04801 7.62097
1.66766 2.2735
9.90001 20.2366
2.13247 3.17881
3.96864 7.1035
9.3756 18.8212
1.87888 2.65591
7.27364 14.5082
6.24769 12.2102
3.22414 5.86111

